Storage Participation in Electricity Markets: Time Discretization through Robust Optimization

Electricity storage is used for intertemporal price arbitrage and for ancillary services that balance unforeseen supply and demand fluctuations via frequency regulation. We present an optimization model that computes bids for both arbitrage and frequency regulation and ensures that storage operators can honor their market commitments at all times for all fluctuation signals in an uncertainty set inspired by market rules. This requirement, initially expressed by an infinite number of nonconvex functional constraints, is shown to be equivalent to a finite number of deterministic constraints. The resulting formulation is a mixed-integer bilinear program that admits mixed-integer linear relaxations and restrictions. Empirical tests on European electricity markets show a negligible optimality gap between the relaxation and the restriction. The model can account for intraday trading and, with a solution time of under 5 seconds, may serve as a building block for more complex trading strategies. Such strategies become necessary as battery capacity exceeds the demand for ancillary services. In a backtest from 1 July 2020 through 30 June 2024 joint market participation more than doubles profits and almost halves energy output compared to no FCR participation.

==> data/bt_market.txt <==
testday	profit_e4	profit_e6	profit_e9	output_e4	output_e6	output_e9
0	0	0	0	0.000	0.000	0.000
1	0.001	0.006	0.006	0.147	0.034	0.034
2	0.002	0.01	0.01	0.311	0.089	0.068
3	0.003	0.015	0.015	0.474	0.121	0.100
4	0.005	0.022	0.022	0.621	0.155	0.134
5	0.01	0.041	0.041	0.819	0.201	0.170
6	0.012	0.062	0.062	0.935	0.234	0.202
7	0.012	0.067	0.067	1.008	0.270	0.239
8	0.013	0.072	0.072	1.121	0.326	0.276
9	0.014	0.076	0.076	1.285	0.360	0.310
10	0.014	0.082	0.081	1.374	0.394	0.344
11	0.015	0.088	0.087	1.448	0.429	0.379
12	0.016	0.094	0.094	1.572	0.477	0.415
13	0.017	0.099	0.099	1.688	0.512	0.447
14	0.017	0.102	0.102	1.777	0.562	0.483
15	0.018	0.107	0.106	1.941	0.595	0.515
16	0.019	0.111	0.11	2.054	0.643	0.546
17	0.02	0.115	0.114	2.202	0.673	0.577
18	0.02	0.122	0.121	2.326	0.707	0.611
19	0.021	0.129	0.128	2.399	0.737	0.640
20	0.022	0.135	0.134	2.473	0.771	0.673
21	0.022	0.142	0.141	2.515	0.804	0.707
22	0.023	0.148	0.147	2.589	0.839	0.742
23	0.023	0.154	0.153	2.662	0.870	0.774
24	0.024	0.16	0.159	2.810	0.907	0.811
25	0.025	0.17	0.169	2.883	0.937	0.841
26	0.027	0.177	0.176	3.073	0.983	0.876
27	0.028	0.184	0.183	3.186	1.016	0.907
28	0.029	0.192	0.19	3.302	1.058	0.938
29	0.029	0.2	0.198	3.375	1.093	0.973
30	0.031	0.205	0.204	3.489	1.123	1.005
31	0.032	0.21	0.209	3.579	1.157	1.039
32	0.032	0.215	0.214	3.652	1.190	1.071
33	0.033	0.222	0.221	3.726	1.222	1.103
34	0.033	0.227	0.225	3.800	1.268	1.138
35	0.034	0.232	0.231	3.955	1.297	1.167
36	0.035	0.241	0.239	4.045	1.332	1.203
37	0.036	0.248	0.246	4.158	1.366	1.236
38	0.037	0.255	0.253	4.249	1.401	1.271
39	0.038	0.261	0.26	4.412	1.432	1.303
40	0.038	0.268	0.267	4.528	1.466	1.337
41	0.039	0.275	0.273	4.641	1.502	1.373
42	0.04	0.282	0.281	4.715	1.533	1.403
43	0.041	0.289	0.287	4.828	1.570	1.442
44	0.042	0.295	0.294	4.942	1.602	1.472
45	0.042	0.301	0.299	5.016	1.631	1.501
46	0.043	0.307	0.305	5.089	1.665	1.536
47	0.044	0.313	0.312	5.163	1.699	1.570
48	0.045	0.32	0.319	5.237	1.731	1.603
49	0.047	0.326	0.325	5.423	1.765	1.636
50	0.048	0.333	0.332	5.610	1.800	1.670
51	0.049	0.339	0.338	5.767	1.846	1.706
52	0.051	0.346	0.345	5.914	1.879	1.739
53	0.053	0.355	0.353	6.061	1.946	1.775
54	0.055	0.367	0.365	6.248	1.979	1.808
55	0.058	0.376	0.374	6.434	2.030	1.844
56	0.058	0.384	0.382	6.582	2.063	1.877
57	0.06	0.397	0.396	6.655	2.116	1.915
58	0.063	0.408	0.405	6.769	2.163	1.947
59	0.064	0.416	0.413	6.956	2.195	1.978
60	0.065	0.424	0.422	7.112	2.230	2.013
61	0.065	0.435	0.432	7.185	2.260	2.042
62	0.068	0.444	0.441	7.309	2.307	2.078
63	0.07	0.455	0.452	7.457	2.343	2.114
64	0.073	0.465	0.462	7.612	2.379	2.151
65	0.075	0.475	0.472	7.799	2.419	2.190
66	0.076	0.484	0.481	7.987	2.451	2.223
67	0.077	0.492	0.489	8.173	2.485	2.257
68	0.077	0.502	0.5	8.247	2.519	2.291
69	0.08	0.513	0.51	8.434	2.557	2.328
70	0.082	0.523	0.52	8.597	2.595	2.366
71	0.083	0.533	0.53	8.711	2.634	2.406
72	0.086	0.544	0.541	8.898	2.672	2.444
73	0.088	0.554	0.551	9.085	2.706	2.478
74	0.089	0.564	0.562	9.198	2.741	2.512
75	0.09	0.575	0.572	9.312	2.777	2.547
76	0.095	0.586	0.582	9.459	2.858	2.590
77	0.105	0.601	0.593	9.615	2.941	2.625
78	0.108	0.611	0.603	9.762	2.976	2.660
79	0.11	0.622	0.614	9.926	3.015	2.698
80	0.111	0.632	0.624	10.073	3.054	2.738
81	0.112	0.642	0.634	10.186	3.093	2.777
82	0.113	0.653	0.645	10.299	3.129	2.812
83	0.122	0.669	0.657	10.447	3.212	2.852
84	0.126	0.682	0.67	10.594	3.249	2.889
85	0.127	0.693	0.681	10.718	3.289	2.929
86	0.129	0.704	0.691	10.905	3.332	2.973
87	0.132	0.723	0.711	11.060	3.369	3.009
88	0.133	0.733	0.72	11.248	3.407	3.047
89	0.135	0.741	0.728	11.361	3.457	3.087
90	0.138	0.75	0.737	11.508	3.502	3.122
91	0.144	0.762	0.748	11.655	3.585	3.161
92	0.147	0.771	0.757	11.842	3.622	3.197
93	0.149	0.782	0.768	12.030	3.661	3.237
94	0.151	0.793	0.779	12.193	3.717	3.276
95	0.155	0.808	0.794	12.380	3.750	3.310
96	0.158	0.818	0.803	12.567	3.834	3.353
97	0.162	0.827	0.812	12.754	3.889	3.390
98	0.164	0.84	0.825	12.942	3.927	3.429
99	0.166	0.85	0.835	13.128	3.967	3.468
100	0.169	0.86	0.845	13.315	4.008	3.508
101	0.171	0.867	0.852	13.479	4.045	3.547
102	0.172	0.877	0.861	13.666	4.079	3.580
103	0.173	0.883	0.867	13.853	4.118	3.619
104	0.176	0.892	0.877	14.001	4.168	3.655
105	0.179	0.901	0.885	14.187	4.224	3.697
106	0.182	0.913	0.897	14.335	4.262	3.735
107	0.183	0.922	0.906	14.474	4.299	3.773
108	0.185	0.93	0.914	14.622	4.353	3.813
109	0.186	0.936	0.92	14.785	4.388	3.848
110	0.187	0.939	0.923	14.941	4.424	3.884
111	0.189	0.945	0.929	15.088	4.504	3.923
112	0.191	0.952	0.935	15.275	4.556	3.962
113	0.193	0.961	0.944	15.399	4.591	3.997
114	0.194	0.97	0.953	15.531	4.640	4.035
115	0.195	0.977	0.96	15.645	4.690	4.075
116	0.198	0.987	0.97	15.831	4.722	4.108
117	0.199	0.997	0.98	15.945	4.766	4.142
118	0.2	1.006	0.989	16.132	4.800	4.177
119	0.202	1.016	0.999	16.245	4.836	4.214
120	0.205	1.026	1.008	16.359	4.883	4.249
121	0.207	1.036	1.018	16.473	4.930	4.284
122	0.208	1.046	1.028	16.659	4.961	4.313
123	0.212	1.054	1.036	16.846	4.988	4.325
124	0.214	1.063	1.044	16.960	5.063	4.359
125	0.216	1.071	1.052	17.073	5.087	4.364
126	0.217	1.078	1.059	17.147	5.140	4.368
127	0.219	1.083	1.064	17.294	5.165	4.376
128	0.22	1.088	1.069	17.441	5.189	4.381
129	0.221	1.098	1.079	17.555	5.189	4.381
130	0.222	1.106	1.087	17.669	5.220	4.411
131	0.223	1.113	1.093	17.742	5.243	4.416
132	0.225	1.121	1.102	17.816	5.243	4.416
133	0.226	1.128	1.109	18.003	5.243	4.416
134	0.227	1.135	1.116	18.076	5.267	4.421
135	0.228	1.141	1.121	18.150	5.292	4.424
136	0.228	1.152	1.132	18.223	5.292	4.424
137	0.231	1.163	1.144	18.400	5.316	4.433
138	0.233	1.176	1.157	18.514	5.341	4.440
139	0.234	1.184	1.164	18.627	5.365	4.442
140	0.235	1.189	1.169	18.740	5.402	4.479
141	0.237	1.197	1.177	18.897	5.450	4.514
142	0.238	1.205	1.185	18.970	5.483	4.548
143	0.239	1.212	1.192	19.095	5.517	4.584
144	0.24	1.215	1.196	19.250	5.573	4.619
145	0.241	1.221	1.201	19.397	5.605	4.657
146	0.242	1.226	1.206	19.530	5.641	4.694
147	0.243	1.231	1.211	19.603	5.690	4.731
148	0.245	1.238	1.218	19.677	5.743	4.769
149	0.248	1.244	1.222	19.800	5.852	4.807
150	0.248	1.254	1.233	19.859	5.889	4.844
151	0.249	1.262	1.24	19.933	5.924	4.879
152	0.251	1.269	1.246	20.046	5.991	4.915
153	0.253	1.275	1.252	20.160	6.043	4.954
154	0.257	1.282	1.257	20.307	6.182	4.991
155	0.258	1.29	1.265	20.423	6.217	5.028
156	0.26	1.294	1.268	20.570	6.267	5.064
157	0.262	1.303	1.278	20.683	6.298	5.095
158	0.263	1.317	1.292	20.839	6.329	5.125
159	0.266	1.324	1.298	20.995	6.410	5.166
160	0.27	1.332	1.302	21.108	6.493	5.207
161	0.274	1.339	1.308	21.222	6.566	5.243
162	0.278	1.344	1.311	21.336	6.645	5.279
163	0.279	1.348	1.315	21.418	6.694	5.314
164	0.28	1.354	1.321	21.491	6.741	5.347
165	0.281	1.363	1.33	21.647	6.773	5.379
166	0.283	1.367	1.334	21.761	6.822	5.415
167	0.284	1.372	1.338	21.843	6.869	5.451
168	0.285	1.378	1.344	21.916	6.915	5.486
169	0.286	1.384	1.349	21.990	6.964	5.523
170	0.288	1.387	1.353	22.154	7.039	5.560
171	0.289	1.393	1.358	22.270	7.086	5.592
172	0.29	1.401	1.366	22.383	7.115	5.621
173	0.291	1.406	1.371	22.465	7.161	5.655
174	0.294	1.417	1.381	22.578	7.206	5.691
175	0.296	1.422	1.386	22.765	7.280	5.724
176	0.298	1.434	1.398	22.931	7.323	5.758
177	0.302	1.441	1.405	23.078	7.378	5.789
178	0.304	1.455	1.419	23.284	7.403	5.814
179	0.308	1.464	1.427	23.481	7.452	5.854
180	0.31	1.473	1.436	23.595	7.496	5.884
181	0.311	1.477	1.44	23.669	7.542	5.917
182	0.312	1.482	1.445	23.782	7.589	5.954
183	0.313	1.487	1.45	23.872	7.633	5.991
184	0.313	1.492	1.455	23.985	7.678	6.021
185	0.314	1.497	1.459	24.098	7.722	6.051
186	0.315	1.501	1.463	24.223	7.769	6.085
187	0.316	1.505	1.467	24.336	7.809	6.116
188	0.318	1.509	1.471	24.449	7.887	6.147
189	0.321	1.515	1.475	24.596	7.966	6.189
190	0.325	1.52	1.478	24.784	8.107	6.226
191	0.328	1.524	1.481	24.857	8.194	6.261
192	0.329	1.528	1.486	24.971	8.227	6.294
193	0.329	1.533	1.49	25.020	8.261	6.328
194	0.331	1.537	1.494	25.184	8.337	6.366
195	0.332	1.54	1.498	25.266	8.390	6.404
196	0.334	1.547	1.503	25.382	8.445	6.444
197	0.337	1.551	1.505	25.496	8.520	6.480
198	0.34	1.555	1.509	25.619	8.596	6.519
199	0.341	1.562	1.515	25.806	8.632	6.554
200	0.342	1.569	1.522	25.930	8.672	6.595
201	0.344	1.574	1.527	26.077	8.720	6.631
202	0.346	1.578	1.531	26.233	8.795	6.669
203	0.348	1.585	1.537	26.397	8.849	6.709
204	0.352	1.593	1.545	26.583	8.896	6.745
205	0.354	1.599	1.551	26.697	8.945	6.783
206	0.355	1.604	1.555	26.779	8.994	6.819
207	0.356	1.613	1.565	26.903	9.028	6.853
208	0.357	1.617	1.568	27.026	9.104	6.890
209	0.359	1.621	1.571	27.166	9.179	6.928
210	0.36	1.624	1.574	27.239	9.255	6.967
211	0.361	1.627	1.576	27.355	9.305	7.003
212	0.363	1.634	1.583	27.543	9.352	7.041
213	0.365	1.638	1.587	27.698	9.400	7.078
214	0.366	1.648	1.598	27.772	9.436	7.113
215	0.368	1.655	1.604	27.846	9.492	7.153
216	0.371	1.66	1.608	28.032	9.583	7.194
217	0.374	1.666	1.614	28.220	9.663	7.233
218	0.376	1.672	1.619	28.294	9.736	7.274
219	0.377	1.677	1.624	28.410	9.786	7.312
220	0.378	1.686	1.633	28.596	9.820	7.346
221	0.382	1.7	1.646	28.783	9.872	7.389
222	0.385	1.706	1.653	28.897	9.920	7.429
223	0.387	1.714	1.659	28.971	9.978	7.465
224	0.39	1.72	1.664	29.118	10.113	7.501
225	0.399	1.729	1.667	29.265	10.262	7.548
226	0.401	1.732	1.669	29.412	10.399	7.588
227	0.403	1.739	1.676	29.560	10.436	7.627
228	0.404	1.745	1.681	29.683	10.476	7.666
229	0.406	1.75	1.686	29.838	10.531	7.710
230	0.408	1.753	1.688	29.986	10.657	7.751
231	0.41	1.759	1.694	30.133	10.703	7.791
232	0.412	1.763	1.698	30.280	10.790	7.832
233	0.413	1.77	1.705	30.427	10.826	7.870
234	0.415	1.781	1.716	30.584	10.862	7.906
235	0.418	1.785	1.719	30.780	10.917	7.947
236	0.419	1.789	1.723	30.928	11.016	7.981
237	0.422	1.794	1.728	31.075	11.125	8.021
238	0.425	1.802	1.735	31.262	11.175	8.062
239	0.427	1.808	1.741	31.409	11.225	8.097
240	0.428	1.812	1.745	31.556	11.276	8.136
241	0.43	1.816	1.749	31.703	11.330	8.172
242	0.432	1.822	1.754	31.817	11.381	8.213
243	0.434	1.827	1.759	31.964	11.471	8.253
244	0.437	1.831	1.763	32.112	11.555	8.290
245	0.439	1.836	1.767	32.259	11.614	8.330
246	0.44	1.84	1.771	32.382	11.665	8.369
247	0.442	1.843	1.774	32.529	11.771	8.409
248	0.443	1.848	1.778	32.693	11.818	8.443
249	0.443	1.852	1.782	32.782	11.851	8.475
250	0.448	1.858	1.785	32.930	11.988	8.514
251	0.451	1.863	1.788	33.117	12.121	8.552
252	0.453	1.867	1.791	33.264	12.197	8.591
253	0.456	1.875	1.8	33.451	12.253	8.630
254	0.46	1.884	1.809	33.638	12.308	8.668
255	0.463	1.898	1.823	33.868	12.362	8.707
256	0.466	1.916	1.84	34.023	12.403	8.745
257	0.469	1.929	1.853	34.210	12.441	8.785
258	0.471	1.935	1.858	34.357	12.509	8.822
259	0.473	1.938	1.861	34.490	12.567	8.863
260	0.476	1.942	1.864	34.637	12.673	8.900
261	0.478	1.948	1.87	34.801	12.767	8.938
262	0.48	1.955	1.877	34.914	12.802	8.974
263	0.482	1.963	1.886	35.046	12.858	9.011
264	0.485	1.97	1.891	35.194	12.943	9.048
265	0.486	1.976	1.896	35.341	12.998	9.087
266	0.489	1.98	1.9	35.488	13.047	9.125
267	0.492	1.985	1.904	35.635	13.178	9.163
268	0.494	1.99	1.909	35.782	13.225	9.201
269	0.498	2	1.919	35.988	13.278	9.241
270	0.503	2.011	1.929	36.175	13.374	9.284
271	0.506	2.018	1.936	36.323	13.471	9.323
272	0.509	2.025	1.943	36.470	13.508	9.361
273	0.511	2.031	1.949	36.633	13.549	9.401
274	0.515	2.043	1.96	36.780	13.621	9.440
275	0.519	2.054	1.971	36.887	13.695	9.475
276	0.522	2.065	1.981	37.051	13.763	9.511
277	0.528	2.076	1.991	37.274	13.907	9.552
278	0.531	2.086	2.002	37.421	13.946	9.589
279	0.535	2.1	2.013	37.568	13.994	9.628
280	0.537	2.11	2.023	37.692	14.036	9.669
281	0.539	2.118	2.031	37.840	14.077	9.711
282	0.54	2.127	2.04	38.026	14.115	9.747
283	0.541	2.136	2.049	38.100	14.151	9.784
284	0.544	2.146	2.059	38.208	14.200	9.821
285	0.55	2.161	2.072	38.314	14.282	9.863
286	0.555	2.176	2.086	38.462	14.336	9.904
287	0.559	2.193	2.103	38.609	14.375	9.943
288	0.561	2.209	2.12	38.725	14.415	9.983
289	0.563	2.224	2.134	38.872	14.451	10.020
290	0.564	2.237	2.147	38.945	14.484	10.053
291	0.567	2.258	2.169	39.093	14.523	10.091
292	0.57	2.279	2.19	39.240	14.562	10.130
293	0.571	2.289	2.2	39.387	14.603	10.171
294	0.574	2.31	2.22	39.520	14.639	10.207
295	0.577	2.324	2.234	39.706	14.677	10.245
296	0.581	2.339	2.249	39.780	14.748	10.283
297	0.585	2.354	2.263	39.853	14.819	10.320
298	0.589	2.369	2.278	40.001	14.853	10.355
299	0.591	2.385	2.294	40.148	14.892	10.392
300	0.593	2.399	2.307	40.295	14.928	10.428
301	0.595	2.411	2.32	40.442	14.967	10.469
302	0.596	2.425	2.334	40.589	15.006	10.506
303	0.597	2.437	2.346	40.663	15.039	10.540
304	0.602	2.449	2.357	40.737	15.112	10.575
305	0.606	2.46	2.368	40.884	15.151	10.614
306	0.614	2.492	2.399	41.073	15.186	10.648
307	0.619	2.51	2.417	41.263	15.228	10.690
308	0.62	2.525	2.433	41.451	15.266	10.727
309	0.623	2.539	2.447	41.598	15.309	10.771
310	0.629	2.557	2.463	41.711	15.385	10.811
311	0.637	2.578	2.483	41.885	15.477	10.853
312	0.641	2.599	2.503	42.072	15.507	10.888
313	0.643	2.621	2.525	42.235	15.547	10.929
314	0.644	2.64	2.544	42.383	15.587	10.969
315	0.645	2.66	2.564	42.456	15.623	11.006
316	0.647	2.683	2.587	42.603	15.659	11.042
317	0.65	2.703	2.607	42.677	15.694	11.077
318	0.654	2.724	2.628	42.866	15.749	11.115
319	0.659	2.745	2.648	43.014	15.779	11.149
320	0.661	2.764	2.667	43.130	15.818	11.189
321	0.663	2.779	2.682	43.236	15.862	11.232
322	0.666	2.793	2.697	43.424	15.904	11.275
323	0.674	2.812	2.715	43.587	15.996	11.313
324	0.678	2.841	2.743	43.785	16.046	11.346
325	0.685	2.859	2.76	43.971	16.116	11.386
326	0.69	2.875	2.776	44.227	16.174	11.422
327	0.694	2.901	2.802	44.374	16.202	11.457
328	0.697	2.92	2.821	44.522	16.240	11.494
329	0.7	2.936	2.837	44.669	16.275	11.529
330	0.702	2.952	2.853	44.776	16.313	11.568
331	0.706	2.962	2.861	44.850	16.386	11.603
332	0.713	2.969	2.866	44.997	16.528	11.646
333	0.716	2.978	2.874	45.129	16.570	11.681
334	0.719	2.99	2.886	45.276	16.604	11.715
335	0.721	3.003	2.898	45.432	16.639	11.750
336	0.722	3.013	2.909	45.539	16.671	11.783
337	0.723	3.024	2.92	45.647	16.706	11.817
338	0.724	3.034	2.929	45.770	16.739	11.851
339	0.727	3.042	2.939	45.917	16.790	11.885
340	0.727	3.051	2.947	45.968	16.817	11.918
341	0.729	3.066	2.962	46.075	16.852	11.953
342	0.73	3.082	2.977	46.182	16.888	11.988
343	0.731	3.097	2.992	46.329	16.923	12.024
344	0.733	3.112	3.008	46.477	16.959	12.059
345	0.739	3.127	3.019	46.550	17.037	12.097
346	0.747	3.138	3.029	46.673	17.137	12.138
347	0.75	3.154	3.044	46.821	17.163	12.173
348	0.751	3.168	3.058	46.968	17.197	12.206
349	0.754	3.183	3.072	47.115	17.233	12.243
350	0.756	3.198	3.088	47.262	17.274	12.285
351	0.758	3.211	3.101	47.409	17.312	12.322
352	0.759	3.216	3.106	47.500	17.364	12.358
353	0.763	3.23	3.118	47.573	17.434	12.394
354	0.765	3.244	3.132	47.720	17.466	12.426
355	0.765	3.257	3.146	47.770	17.499	12.460
356	0.766	3.271	3.16	47.853	17.535	12.495
357	0.768	3.289	3.177	47.926	17.567	12.528
358	0.769	3.304	3.192	48.033	17.601	12.563
359	0.77	3.32	3.209	48.180	17.637	12.598
360	0.778	3.337	3.226	48.328	17.712	12.638
361	0.78	3.353	3.241	48.484	17.738	12.665
362	0.781	3.367	3.254	48.558	17.772	12.699
363	0.781	3.381	3.268	48.631	17.803	12.730
364	0.782	3.395	3.282	48.664	17.839	12.766
365	0.783	3.407	3.294	48.772	17.876	12.803
366	0.784	3.418	3.305	48.846	17.908	12.835
367	0.786	3.43	3.317	48.919	17.940	12.867
368	0.787	3.444	3.332	49.003	17.975	12.902
369	0.791	3.459	3.347	49.126	18.028	12.938
370	0.793	3.471	3.359	49.200	18.062	12.974
371	0.793	3.486	3.374	49.234	18.096	13.010
372	0.794	3.502	3.389	49.341	18.129	13.043
373	0.795	3.517	3.404	49.415	18.163	13.076
374	0.796	3.536	3.423	49.489	18.196	13.109
375	0.798	3.551	3.438	49.589	18.231	13.144
376	0.798	3.568	3.455	49.663	18.265	13.178
377	0.805	3.587	3.473	49.810	18.314	13.212
378	0.811	3.607	3.493	49.933	18.360	13.245
379	0.813	3.628	3.515	50.097	18.394	13.281
380	0.818	3.653	3.539	50.244	18.429	13.316
381	0.824	3.691	3.577	50.367	18.478	13.354
382	0.826	3.713	3.599	50.475	18.509	13.386
383	0.828	3.737	3.623	50.622	18.542	13.420
384	0.83	3.758	3.643	50.729	18.580	13.458
385	0.831	3.778	3.663	50.876	18.617	13.495
386	0.833	3.798	3.683	50.984	18.650	13.528
387	0.834	3.814	3.699	51.131	18.681	13.558
388	0.836	3.83	3.716	51.204	18.729	13.596
389	0.839	3.846	3.732	51.391	18.762	13.628
390	0.84	3.864	3.75	51.579	18.797	13.664
391	0.848	3.879	3.764	51.766	18.871	13.697
392	0.856	3.898	3.782	51.913	18.923	13.732
393	0.865	3.914	3.797	52.060	18.999	13.771
394	0.872	3.942	3.825	52.250	19.043	13.804
395	0.877	3.959	3.843	52.439	19.092	13.838
396	0.879	3.981	3.863	52.547	19.120	13.870
397	0.882	3.998	3.88	52.745	19.153	13.902
398	0.885	4.013	3.895	52.908	19.187	13.937
399	0.89	4.027	3.909	53.095	19.223	13.974
400	0.898	4.046	3.927	53.285	19.273	14.013
401	0.905	4.062	3.942	53.448	19.353	14.044
402	0.914	4.093	3.972	53.722	19.402	14.081
403	0.92	4.111	3.989	53.909	19.443	14.113
404	0.927	4.129	4.007	54.097	19.490	14.145
405	0.93	4.143	4.022	54.244	19.521	14.177
406	0.932	4.157	4.036	54.391	19.556	14.210
407	0.935	4.17	4.049	54.547	19.590	14.245
408	0.939	4.191	4.069	54.660	19.621	14.277
409	0.945	4.21	4.088	54.807	19.668	14.309
410	0.955	4.229	4.107	54.965	19.727	14.343
411	0.96	4.249	4.126	55.153	19.775	14.376
412	0.963	4.265	4.142	55.340	19.805	14.405
413	0.965	4.278	4.155	55.495	19.849	14.440
414	0.968	4.292	4.168	55.620	19.884	14.476
415	0.969	4.304	4.181	55.735	19.920	14.513
416	0.97	4.315	4.191	55.867	19.956	14.549
417	0.975	4.329	4.205	56.055	20.004	14.582
418	0.984	4.343	4.217	56.241	20.103	14.621
419	0.989	4.355	4.228	56.428	20.149	14.657
420	0.992	4.365	4.238	56.536	20.197	14.693
421	0.994	4.373	4.246	56.683	20.232	14.728
422	1	4.383	4.255	56.847	20.332	14.763
423	1.004	4.392	4.264	57.005	20.386	14.798
424	1.007	4.407	4.278	57.152	20.430	14.831
425	1.012	4.427	4.298	57.339	20.467	14.868
426	1.018	4.442	4.314	57.526	20.529	14.908
427	1.025	4.461	4.332	57.713	20.584	14.946
428	1.029	4.479	4.349	57.900	20.620	14.982
429	1.032	4.497	4.367	58.087	20.660	15.023
430	1.036	4.509	4.379	58.201	20.715	15.064
431	1.04	4.525	4.395	58.348	20.747	15.098
432	1.043	4.542	4.412	58.495	20.782	15.134
433	1.047	4.561	4.431	58.651	20.819	15.171
434	1.049	4.58	4.449	58.798	20.856	15.209
435	1.05	4.592	4.462	58.921	20.892	15.243
436	1.053	4.608	4.477	59.109	20.926	15.278
437	1.058	4.622	4.491	59.222	20.981	15.317
438	1.061	4.638	4.506	59.369	21.029	15.354
439	1.063	4.653	4.522	59.443	21.069	15.393
440	1.066	4.668	4.536	59.517	21.118	15.432
441	1.069	4.686	4.554	59.630	21.153	15.467
442	1.072	4.698	4.566	59.754	21.191	15.506
443	1.076	4.71	4.578	59.941	21.228	15.542
444	1.079	4.722	4.59	60.065	21.278	15.583
445	1.084	4.738	4.605	60.221	21.316	15.618
446	1.089	4.753	4.62	60.369	21.353	15.656
447	1.097	4.768	4.634	60.555	21.407	15.697
448	1.104	4.791	4.656	60.703	21.465	15.738
449	1.111	4.81	4.675	60.850	21.520	15.778
450	1.115	4.83	4.695	61.013	21.557	15.815
451	1.119	4.852	4.716	61.127	21.603	15.851
452	1.126	4.877	4.741	61.313	21.656	15.889
453	1.135	4.898	4.761	61.501	21.712	15.927
454	1.142	4.932	4.795	61.648	21.753	15.968
455	1.15	4.964	4.827	61.835	21.795	16.010
456	1.16	4.998	4.86	61.999	21.847	16.049
457	1.169	5.044	4.904	62.146	21.900	16.086
458	1.177	5.324	5.185	62.333	21.936	16.123
459	1.187	5.356	5.215	62.480	21.987	16.163
460	1.198	5.384	5.241	62.667	22.057	16.203
461	1.208	5.408	5.265	62.853	22.116	16.248
462	1.216	5.434	5.288	62.978	22.152	16.284
463	1.229	5.459	5.311	63.125	22.281	16.326
464	1.236	5.491	5.343	63.289	22.316	16.361
465	1.247	5.529	5.379	63.475	22.384	16.405
466	1.259	5.559	5.408	63.662	22.436	16.443
467	1.271	5.599	5.448	63.849	22.477	16.484
468	1.28	5.644	5.493	64.037	22.518	16.525
469	1.288	5.701	5.55	64.168	22.559	16.566
470	1.296	5.765	5.614	64.332	22.599	16.606
471	1.305	5.823	5.672	64.519	22.641	16.648
472	1.314	5.887	5.736	64.706	22.682	16.690
473	1.326	5.934	5.783	64.893	22.721	16.728
474	1.338	6.001	5.85	65.049	22.763	16.770
475	1.366	6.079	5.928	65.279	22.806	16.814
476	1.38	6.138	5.985	65.465	22.857	16.852
477	1.389	6.182	6.03	65.629	22.897	16.891
478	1.394	6.232	6.079	65.816	22.938	16.934
479	1.409	6.276	6.126	66.003	23.004	16.973
480	1.418	6.319	6.165	66.190	23.034	17.010
481	1.423	6.357	6.202	66.314	23.075	17.054
482	1.432	6.403	6.248	66.500	23.115	17.093
483	1.441	6.45	6.295	66.688	23.160	17.138
484	1.451	6.495	6.34	66.875	23.201	17.179
485	1.459	6.525	6.37	67.062	23.250	17.215
486	1.468	6.56	6.405	67.249	23.306	17.264
487	1.479	6.605	6.448	67.331	23.337	17.292
488	1.486	6.639	6.482	67.454	23.391	17.328
489	1.489	6.666	6.508	67.602	23.430	17.366
490	1.492	6.693	6.536	67.675	23.470	17.407
491	1.495	6.718	6.56	67.839	23.508	17.445
492	1.504	6.753	6.599	67.986	23.567	17.487
493	1.512	6.785	6.624	68.099	23.627	17.520
494	1.518	6.814	6.653	68.247	23.668	17.560
495	1.525	6.84	6.676	68.320	23.746	17.598
496	1.53	6.869	6.706	68.467	23.782	17.634
497	1.532	6.898	6.734	68.583	23.818	17.670
498	1.538	6.927	6.763	68.697	23.864	17.704
499	1.541	6.95	6.786	68.810	23.899	17.739
500	1.548	6.966	6.798	68.884	23.981	17.780
501	1.555	6.984	6.813	68.958	24.060	17.818
502	1.558	6.992	6.826	69.090	24.110	17.855
503	1.562	7.014	6.843	69.222	24.143	17.896
504	1.566	7.029	6.858	69.369	24.180	17.934
505	1.57	7.066	6.894	69.525	24.217	17.971
506	1.572	7.096	6.923	69.638	24.254	18.010
507	1.578	7.119	6.946	69.754	24.327	18.047
508	1.584	7.149	6.973	69.828	24.397	18.083
509	1.596	7.175	6.996	69.902	24.476	18.119
510	1.603	7.195	7.013	69.975	24.551	18.158
511	1.608	7.219	7.035	70.049	24.623	18.198
512	1.612	7.233	7.049	70.162	24.678	18.238
513	1.615	7.259	7.075	70.276	24.717	18.277
514	1.627	7.282	7.093	70.350	24.792	18.316
515	1.631	7.31	7.121	70.423	24.831	18.354
516	1.641	7.335	7.144	70.536	24.880	18.397
517	1.65	7.359	7.167	70.723	24.926	18.434
518	1.657	7.455	7.263	70.837	24.967	18.475
519	1.659	7.497	7.305	70.911	25.005	18.512
520	1.668	7.543	7.351	71.024	25.041	18.548
521	1.677	7.566	7.371	71.098	25.113	18.588
522	1.684	7.594	7.398	71.171	25.166	18.629
523	1.688	7.626	7.43	71.253	25.205	18.670
524	1.696	7.644	7.445	71.327	25.283	18.711
525	1.705	7.663	7.463	71.514	25.331	18.747
526	1.708	7.683	7.482	71.630	25.380	18.784
527	1.71	7.715	7.514	71.704	25.415	18.820
528	1.716	7.735	7.533	71.777	25.468	18.860
529	1.723	7.754	7.55	71.851	25.541	18.899
530	1.73	7.777	7.571	71.967	25.616	18.935
531	1.738	7.796	7.586	72.041	25.693	18.974
532	1.743	7.808	7.596	72.114	25.764	19.010
533	1.748	7.824	7.611	72.188	25.815	19.046
534	1.755	7.867	7.654	72.375	25.852	19.083
535	1.763	7.888	7.67	72.456	25.933	19.126
536	1.777	7.906	7.683	72.530	26.016	19.162
537	1.789	7.929	7.701	72.604	26.090	19.201
538	1.793	7.96	7.732	72.686	26.131	19.242
539	1.798	7.993	7.764	72.800	26.164	19.275
540	1.806	8.018	7.789	72.890	26.235	19.306
541	1.813	8.057	7.827	73.003	26.266	19.337
542	1.822	8.075	7.844	73.116	26.339	19.372
543	1.83	8.095	7.86	73.304	26.392	19.412
544	1.838	8.114	7.879	73.417	26.456	19.441
545	1.851	8.138	7.901	73.606	26.505	19.473
546	1.863	8.167	7.929	73.804	26.557	19.509
547	1.87	8.191	7.952	73.918	26.605	19.542
548	1.875	8.22	7.98	74.105	26.636	19.574
549	1.888	8.25	8.009	74.292	26.689	19.613
550	1.892	8.269	8.027	74.406	26.755	19.645
551	1.901	8.291	8.049	74.519	26.809	19.683
552	1.905	8.306	8.061	74.652	26.856	19.727
553	1.909	8.32	8.075	74.838	26.907	19.763
554	1.914	8.338	8.093	74.923	26.959	19.799
555	1.923	8.364	8.118	75.013	27.008	19.843
556	1.929	8.384	8.136	75.087	27.066	19.878
557	1.935	8.406	8.157	75.234	27.141	19.918
558	1.942	8.422	8.17	75.381	27.214	19.957
559	1.945	8.435	8.183	75.528	27.265	19.995
560	1.95	8.446	8.191	75.676	27.393	20.032
561	1.952	8.452	8.196	75.749	27.445	20.071
562	1.954	8.47	8.215	75.862	27.480	20.107
563	1.958	8.483	8.227	75.944	27.523	20.149
564	1.962	8.492	8.235	76.068	27.594	20.186
565	1.967	8.509	8.251	76.216	27.644	20.223
566	1.971	8.525	8.266	76.331	27.717	20.263
567	1.977	8.538	8.278	76.479	27.804	20.303
568	1.978	8.554	8.294	76.552	27.840	20.338
569	1.98	8.567	8.306	76.626	27.878	20.378
570	1.989	8.584	8.318	76.773	27.952	20.417
571	2.002	8.606	8.335	76.920	28.073	20.455
572	2.01	8.621	8.346	77.067	28.191	20.500
573	2.019	8.639	8.359	77.215	28.273	20.540
574	2.024	8.656	8.374	77.288	28.347	20.577
575	2.027	8.68	8.398	77.395	28.386	20.615
576	2.028	8.71	8.428	77.469	28.425	20.656
577	2.037	8.731	8.449	77.656	28.480	20.694
578	2.043	8.754	8.471	77.812	28.521	20.736
579	2.047	8.779	8.496	77.959	28.563	20.778
580	2.05	8.8	8.517	78.091	28.605	20.819
581	2.054	8.821	8.538	78.247	28.644	20.858
582	2.057	8.85	8.567	78.402	28.687	20.901
583	2.072	8.889	8.609	78.623	28.768	20.943
584	2.077	8.918	8.633	78.770	28.805	20.984
585	2.081	8.947	8.663	78.918	28.847	21.026
586	2.085	8.963	8.678	79.065	28.889	21.068
587	2.089	8.977	8.693	79.212	28.928	21.108
588	2.093	8.987	8.702	79.368	28.981	21.149
589	2.095	8.997	8.712	79.492	29.022	21.189
590	2.104	9.017	8.734	79.647	29.103	21.230
591	2.113	9.042	8.755	79.811	29.143	21.268
592	2.118	9.055	8.766	79.966	29.216	21.308
593	2.125	9.072	8.783	80.154	29.272	21.348
594	2.138	9.105	8.815	80.341	29.329	21.390
595	2.144	9.131	8.841	80.528	29.368	21.430
596	2.154	9.164	8.873	80.725	29.415	21.467
597	2.16	9.192	8.902	80.912	29.472	21.509
598	2.171	9.216	8.924	81.059	29.510	21.545
599	2.175	9.248	8.957	81.183	29.549	21.584
600	2.179	9.272	8.98	81.330	29.589	21.624
601	2.185	9.288	8.996	81.486	29.633	21.669
602	2.194	9.303	9.01	81.649	29.698	21.711
603	2.202	9.317	9.02	81.805	29.814	21.752
604	2.209	9.327	9.024	81.919	29.926	21.793
605	2.216	9.339	9.04	82.042	30.018	21.831
606	2.224	9.359	9.053	82.189	30.090	21.873
607	2.235	9.368	9.064	82.336	30.197	21.913
608	2.241	9.393	9.08	82.484	30.231	21.951
609	2.245	9.406	9.093	82.591	30.284	21.992
610	2.25	9.429	9.116	82.665	30.319	22.027
611	2.256	9.439	9.133	82.738	30.383	22.072
612	2.269	9.481	9.169	82.886	30.424	22.115
613	2.289	9.518	9.197	83.033	30.518	22.154
614	2.307	9.561	9.238	83.180	30.575	22.192
615	2.318	9.596	9.273	83.367	30.618	22.235
616	2.328	9.637	9.313	83.483	30.676	22.277
617	2.334	9.69	9.365	83.646	30.715	22.316
618	2.341	9.737	9.41	83.779	30.767	22.356
619	2.358	9.763	9.435	83.966	30.852	22.393
620	2.366	9.781	9.449	84.113	30.929	22.431
621	2.369	9.802	9.47	84.260	30.966	22.468
622	2.376	9.824	9.492	84.416	31.003	22.505
623	2.382	9.849	9.517	84.563	31.045	22.547
624	2.393	9.873	9.537	84.679	31.125	22.585
625	2.396	9.907	9.571	84.752	31.160	22.622
626	2.404	9.931	9.596	84.909	31.204	22.663
627	2.414	9.953	9.616	85.056	31.259	22.704
628	2.425	9.972	9.633	85.203	31.316	22.742
629	2.436	9.997	9.656	85.350	31.388	22.778
630	2.442	10.021	9.68	85.474	31.426	22.817
631	2.446	10.047	9.706	85.564	31.464	22.856
632	2.457	10.075	9.733	85.711	31.550	22.899
633	2.462	10.092	9.756	85.818	31.608	22.937
634	2.47	10.128	9.783	85.942	31.659	22.975
635	2.483	10.153	9.803	86.065	31.763	23.017
636	2.496	10.172	9.816	86.212	31.872	23.063
637	2.499	10.182	9.825	86.320	31.914	23.106
638	2.51	10.202	9.838	86.483	32.014	23.152
639	2.7	10.387	9.865	86.590	32.126	23.192
640	2.709	10.408	9.882	86.664	32.204	23.231
641	2.719	10.436	9.906	86.772	32.276	23.272
642	2.73	10.457	9.932	86.919	32.353	23.316
643	2.74	10.503	9.97	87.035	32.403	23.352
644	2.744	10.532	9.999	87.108	32.447	23.397
645	2.761	10.581	10.048	87.198	32.509	23.437
646	2.771	10.604	10.069	87.354	32.625	23.479
647	2.773	10.623	10.088	87.428	32.676	23.518
648	2.78	10.642	10.107	87.614	32.713	23.557
649	2.785	10.662	10.126	87.722	32.754	23.599
650	2.789	10.695	10.159	87.829	32.792	23.638
651	2.8	10.715	10.174	87.919	32.867	23.678
652	2.813	10.738	10.192	88.074	32.945	23.716
653	2.823	10.759	10.213	88.262	32.996	23.754
654	2.829	10.788	10.24	88.409	33.031	23.788
655	2.834	10.811	10.263	88.556	33.066	23.824
656	2.838	10.834	10.286	88.680	33.104	23.863
657	2.841	10.853	10.305	88.793	33.149	23.907
658	2.846	10.879	10.331	88.909	33.188	23.947
659	2.855	10.891	10.345	89.115	33.251	23.992
660	2.86	10.911	10.367	89.238	33.287	24.021
661	2.864	10.932	10.382	89.346	33.320	24.061
662	2.869	10.959	10.41	89.493	33.359	24.100
663	2.875	10.981	10.432	89.640	33.397	24.139
664	2.88	11	10.45	89.787	33.434	24.175
665	2.884	11.014	10.464	89.861	33.482	24.213
666	2.888	11.037	10.488	89.935	33.529	24.248
667	2.893	11.06	10.509	90.082	33.563	24.283
668	2.897	11.082	10.531	90.189	33.599	24.321
669	2.902	11.108	10.557	90.337	33.638	24.360
670	2.905	11.133	10.582	90.443	33.674	24.396
671	2.91	11.156	10.606	90.551	33.712	24.434
672	2.912	11.179	10.628	90.625	33.754	24.476
673	2.92	11.192	10.643	90.698	33.833	24.516
674	2.925	11.223	10.669	90.845	33.864	24.553
675	2.929	11.246	10.693	90.993	33.904	24.593
676	2.933	11.275	10.721	91.100	33.942	24.631
677	2.937	11.301	10.748	91.207	33.994	24.672
678	2.942	11.325	10.772	91.354	34.034	24.711
679	2.946	11.343	10.788	91.428	34.088	24.754
680	2.96	11.363	10.801	91.501	34.161	24.796
681	2.966	11.379	10.818	91.649	34.212	24.832
682	2.972	11.391	10.829	91.796	34.266	24.869
683	2.979	11.407	10.845	91.983	34.335	24.908
684	2.985	11.422	10.859	92.131	34.392	24.950
685	2.988	11.433	10.87	92.278	34.429	24.987
686	2.989	11.455	10.892	92.311	34.481	25.027
687	2.995	11.467	10.9	92.401	34.558	25.064
688	2.998	11.478	10.911	92.548	34.607	25.101
689	3.002	11.499	10.932	92.738	34.655	25.139
690	3.005	11.518	10.95	92.845	34.690	25.174
691	3.008	11.55	10.982	92.969	34.740	25.212
692	3.012	11.567	10.998	93.116	34.817	25.248
693	3.015	11.587	11.019	93.190	34.855	25.287
694	3.019	11.595	11.03	93.263	34.907	25.323
695	3.024	11.61	11.039	93.410	34.960	25.359
696	3.028	11.618	11.046	93.518	35.009	25.393
697	3.033	11.627	11.055	93.665	35.061	25.433
698	3.036	11.639	11.067	93.773	35.112	25.470
699	3.04	11.653	11.08	93.880	35.160	25.505
700	3.041	11.665	11.092	93.914	35.195	25.540
701	3.045	11.677	11.103	94.061	35.252	25.578
702	3.053	11.703	11.128	94.177	35.332	25.617
703	3.056	11.722	11.147	94.324	35.380	25.652
704	3.057	11.741	11.166	94.400	35.416	25.688
705	3.06	11.765	11.19	94.516	35.453	25.725
706	3.062	11.787	11.211	94.632	35.490	25.763
707	3.064	11.794	11.218	94.717	35.542	25.803
708	3.076	11.816	11.238	94.864	35.619	25.847
709	3.079	11.834	11.255	94.938	35.668	25.883
710	3.083	11.85	11.271	95.051	35.719	25.919
711	3.087	11.859	11.283	95.124	35.788	25.958
712	3.091	11.875	11.293	95.264	35.823	25.996
713	3.097	11.887	11.305	95.338	35.900	26.030
714	3.102	11.91	11.328	95.451	35.974	26.066
715	3.113	11.942	11.354	95.575	36.050	26.111
716	3.121	11.958	11.368	95.649	36.111	26.154
717	3.13	11.974	11.382	95.762	36.185	26.186
718	3.136	11.987	11.395	95.821	36.236	26.220
719	3.141	12.009	11.415	95.863	36.284	26.255
720	3.148	12.025	11.431	96.050	36.331	26.287
721	3.151	12.045	11.45	96.123	36.378	26.320
722	3.161	12.058	11.467	96.271	36.461	26.363
723	3.164	12.089	11.491	96.305	36.486	26.394
724	3.17	12.113	11.514	96.387	36.534	26.428
725	3.172	12.138	11.54	96.421	36.568	26.462
726	3.18	12.172	11.573	96.502	36.603	26.498
727	3.188	12.199	11.601	96.650	36.638	26.532
728	3.194	12.218	11.618	96.836	36.692	26.571
729	3.209	12.239	11.633	96.961	36.773	26.616
730	3.215	12.261	11.656	97.050	36.819	26.650
731	3.22	12.282	11.679	97.164	36.870	26.684
732	3.224	12.305	11.701	97.206	36.918	26.720
733	3.23	12.325	11.72	97.322	36.978	26.755
734	3.238	12.349	11.742	97.469	37.032	26.793
735	3.247	12.382	11.776	97.672	37.070	26.832
736	3.26	12.427	11.813	97.745	37.148	26.873
737	3.265	12.462	11.847	97.788	37.197	26.908
738	3.27	12.494	11.881	97.861	37.244	26.939
739	3.276	12.521	11.907	97.935	37.289	26.974
740	3.285	12.576	11.962	98.082	37.323	27.008
741	3.288	12.615	12.001	98.116	37.358	27.042
742	3.295	12.665	12.051	98.232	37.396	27.082
743	3.314	12.739	12.116	98.306	37.470	27.124
744	3.333	12.774	12.143	98.419	37.546	27.162
745	3.343	12.8	12.164	98.492	37.599	27.199
746	3.362	12.83	12.199	98.575	37.657	27.230
747	3.379	12.854	12.218	98.699	37.749	27.261
748	3.399	12.879	12.235	98.928	37.892	27.297
749	3.408	12.899	12.25	99.001	37.964	27.329
750	3.423	12.921	12.266	99.141	38.039	27.372
751	3.428	12.928	12.275	99.215	38.092	27.413
752	3.444	12.961	12.303	99.404	38.159	27.445
753	3.458	12.98	12.318	99.551	38.284	27.477
754	3.464	12.995	12.331	99.585	38.333	27.509
755	3.47	13.015	12.35	99.659	38.378	27.540
756	3.476	13.042	12.376	99.733	38.426	27.573
757	3.489	13.063	12.388	99.806	38.499	27.615
758	3.496	13.086	12.41	99.849	38.548	27.645
759	3.508	13.111	12.429	99.962	38.624	27.680
760	3.522	13.132	12.447	100.076	38.733	27.713
761	3.53	13.15	12.464	100.149	38.779	27.744
762	3.537	13.162	12.475	100.308	38.835	27.778
763	3.552	13.195	12.503	100.397	38.911	27.814
764	3.57	13.241	12.54	100.470	38.985	27.854
765	3.581	13.269	12.568	100.618	39.032	27.885
766	3.595	13.296	12.594	100.765	39.094	27.921
767	3.605	13.324	12.619	100.912	39.139	27.958
768	3.618	13.344	12.648	101.059	39.211	27.995
769	3.628	13.389	12.683	101.206	39.243	28.025
770	3.634	13.418	12.712	101.321	39.291	28.057
771	3.643	13.438	12.738	101.394	39.367	28.094
772	3.648	13.488	12.776	101.470	39.394	28.129
773	3.657	13.517	12.803	101.552	39.472	28.166
774	3.669	13.542	12.827	101.677	39.547	28.199
775	3.674	13.566	12.848	101.750	39.594	28.234
776	3.678	13.59	12.872	101.866	39.626	28.266
777	3.686	13.671	12.953	101.940	39.659	28.299
778	3.705	13.729	13.005	102.056	39.714	28.341
779	3.714	13.758	13.047	102.129	39.772	28.374
780	3.724	13.819	13.107	102.252	39.810	28.406
781	3.735	13.897	13.174	102.326	39.842	28.443
782	3.741	13.938	13.211	102.400	39.889	28.481
783	3.746	13.961	13.232	102.434	39.937	28.518
784	3.753	13.985	13.255	102.620	39.973	28.554
785	3.768	14.013	13.277	102.753	40.050	28.597
786	3.777	14.058	13.322	102.787	40.089	28.626
787	3.793	14.102	13.362	102.861	40.160	28.657
788	3.798	14.137	13.397	102.934	40.212	28.696
789	3.808	14.165	13.421	103.008	40.291	28.732
790	3.818	14.187	13.441	103.139	40.340	28.766
791	3.844	14.231	13.475	103.303	40.426	28.801
792	3.872	14.274	13.507	103.594	40.524	28.842
793	3.888	14.305	13.535	103.749	40.580	28.880
794	3.898	14.326	13.557	103.882	40.635	28.917
795	3.909	14.343	13.572	104.029	40.689	28.953
796	3.918	14.361	13.589	104.176	40.761	28.994
797	3.936	14.376	13.601	104.363	40.894	29.033
798	3.939	14.411	13.632	104.471	40.921	29.065
799	3.952	14.437	13.656	104.584	40.994	29.103
800	3.965	14.469	13.685	104.731	41.075	29.140
801	3.976	14.494	13.707	104.805	41.127	29.178
802	3.989	14.518	13.727	104.920	41.204	29.217
803	3.997	14.545	13.752	105.034	41.253	29.253
804	4.019	14.578	13.779	105.223	41.360	29.296
805	4.043	14.611	13.809	105.510	41.466	29.334
806	4.065	14.655	13.846	105.685	41.539	29.376
807	4.083	14.682	13.87	105.875	41.616	29.411
808	4.102	14.715	13.9	106.022	41.704	29.447
809	4.126	14.751	13.933	106.169	41.765	29.489
810	4.146	14.78	13.96	106.324	41.843	29.526
811	4.151	14.803	13.981	106.425	41.890	29.562
812	4.158	14.816	13.994	106.611	41.939	29.597
813	4.171	14.832	14.006	106.799	42.020	29.634
814	4.199	14.868	14.032	106.986	42.184	29.676
815	4.231	14.903	14.054	107.141	42.288	29.710
816	4.253	14.933	14.074	107.329	42.373	29.752
817	4.275	14.961	14.093	107.452	42.492	29.791
818	4.302	14.994	14.116	107.600	42.625	29.835
819	4.316	15.031	14.152	107.786	42.682	29.874
820	4.341	15.099	14.217	108.016	42.724	29.912
821	4.366	15.175	14.293	108.255	42.777	29.948
822	4.407	15.24	14.345	108.442	42.903	29.989
823	4.423	15.281	14.386	108.627	42.947	30.034
824	4.448	15.318	14.414	108.774	43.074	30.076
825	4.468	15.346	14.437	108.961	43.189	30.114
826	4.481	15.374	14.46	109.125	43.324	30.153
827	4.499	15.408	14.492	109.362	43.400	30.192
828	4.518	15.442	14.524	109.576	43.460	30.232
829	4.54	15.478	14.554	109.723	43.542	30.272
830	4.569	15.517	14.584	109.878	43.677	30.311
831	4.579	15.545	14.61	110.034	43.730	30.348
832	4.592	15.573	14.636	110.181	43.804	30.390
833	4.601	15.612	14.675	110.369	43.839	30.425
834	4.611	15.65	14.711	110.555	43.892	30.472
835	4.622	15.689	14.75	110.719	43.945	30.507
836	4.634	15.734	14.793	110.866	44.007	30.551
837	4.645	15.783	14.842	111.014	44.048	30.592
838	4.653	15.822	14.881	111.176	44.100	30.632
839	4.661	15.851	14.909	111.364	44.154	30.668
840	4.666	15.891	14.949	111.551	44.189	30.704
841	4.672	15.912	14.97	111.791	44.226	30.742
842	4.681	15.952	15.011	111.979	44.269	30.784
843	4.69	15.983	15.039	112.165	44.326	30.827
844	4.697	16.006	15.062	112.313	44.414	30.869
845	4.704	16.024	15.079	112.460	44.464	30.908
846	4.708	16.042	15.097	112.607	44.502	30.948
847	4.711	16.058	15.113	112.754	44.541	30.987
848	4.715	16.074	15.129	112.918	44.617	31.024
849	4.719	16.092	15.149	113.115	44.673	31.066
850	4.727	16.126	15.179	113.302	44.707	31.102
851	4.732	16.144	15.2	113.458	44.757	31.142
852	4.737	16.164	15.216	113.540	44.787	31.175
853	4.74	16.181	15.233	113.653	44.823	31.212
854	4.745	16.201	15.254	113.767	44.863	31.251
855	4.753	16.224	15.275	113.996	44.930	31.289
856	4.758	16.248	15.302	114.183	44.985	31.330
857	4.764	16.278	15.329	114.330	45.021	31.367
858	4.775	16.298	15.346	114.477	45.150	31.405
859	4.781	16.314	15.362	114.665	45.224	31.442
860	4.789	16.328	15.372	114.812	45.306	31.477
861	4.793	16.343	15.388	114.968	45.377	31.513
862	4.801	16.358	15.4	115.155	45.454	31.549
863	4.807	16.374	15.413	115.294	45.531	31.585
864	4.82	16.394	15.429	115.458	45.605	31.627
865	4.834	16.42	15.449	115.616	45.686	31.669
866	4.844	16.436	15.464	115.780	45.769	31.704
867	4.852	16.447	15.473	115.943	45.849	31.739
868	4.857	16.461	15.483	116.026	45.925	31.780
869	4.868	16.476	15.494	116.099	46.003	31.816
870	4.878	16.489	15.502	116.213	46.087	31.853
871	4.889	16.503	15.511	116.399	46.209	31.900
872	4.899	16.517	15.519	116.513	46.324	31.940
873	4.909	16.53	15.528	116.676	46.407	31.976
874	4.916	16.542	15.537	116.750	46.487	32.014
875	4.922	16.553	15.54	116.840	46.576	32.062
876	4.935	16.575	15.556	116.995	46.676	32.099
877	4.949	16.596	15.572	117.078	46.756	32.133
878	4.961	16.613	15.588	117.152	46.832	32.163
879	4.971	16.632	15.602	117.225	46.907	32.198
880	4.977	16.649	15.616	117.299	46.976	32.234
881	4.981	16.671	15.638	117.412	47.009	32.268
882	4.987	16.695	15.658	117.525	47.063	32.307
883	4.995	16.703	15.666	117.599	47.155	32.344
884	5.007	16.731	15.689	117.673	47.212	32.378
885	5.022	16.752	15.701	117.829	47.353	32.417
886	5.031	16.77	15.712	117.911	47.429	32.454
887	5.041	16.787	15.725	117.984	47.507	32.488
888	5.047	16.802	15.739	118.058	47.582	32.525
889	5.052	16.819	15.748	118.132	47.662	32.566
890	5.079	16.846	15.763	118.279	47.803	32.602
891	5.099	16.87	15.773	118.352	47.888	32.641
892	5.114	16.887	15.78	118.466	47.963	32.679
893	5.125	16.905	15.792	118.539	48.042	32.718
894	5.141	16.923	15.801	118.613	48.116	32.754
895	5.144	16.938	15.815	118.727	48.172	32.792
896	5.155	16.95	15.819	118.882	48.317	32.832
897	5.164	16.964	15.826	118.998	48.442	32.868
898	5.173	16.979	15.837	119.111	48.535	32.905
899	5.179	16.99	15.845	119.185	48.605	32.940
900	5.184	17.001	15.854	119.299	48.680	32.974
901	5.192	17.013	15.865	119.446	48.787	33.012
902	5.2	17.036	15.885	119.560	48.846	33.045
903	5.203	17.042	15.891	119.746	48.924	33.077
904	5.211	17.06	15.906	119.860	49.000	33.112
905	5.216	17.073	15.918	120.016	49.073	33.151
906	5.225	17.09	15.934	120.245	49.182	33.189
907	5.229	17.097	15.938	120.401	49.264	33.226
908	5.234	17.106	15.946	120.615	49.370	33.260
909	5.235	17.121	15.961	120.844	49.419	33.291
910	5.238	17.126	15.967	121.050	49.490	33.345
911	5.243	17.135	15.971	121.163	49.590	33.367
912	5.247	17.143	15.982	121.237	49.661	33.393
913	5.257	17.168	16.005	121.423	49.747	33.433
914	5.265	17.184	16.019	121.538	49.825	33.471
915	5.269	17.197	16.032	121.693	49.877	33.506
916	5.275	17.208	16.041	121.880	49.929	33.536
917	5.28	17.214	16.044	121.994	50.010	33.579
918	5.289	17.224	16.054	122.181	50.121	33.609
919	5.297	17.239	16.065	122.254	50.205	33.648
920	5.304	17.255	16.08	122.452	50.274	33.682
921	5.313	17.28	16.103	122.640	50.346	33.722
922	5.32	17.291	16.112	122.826	50.433	33.758
923	5.324	17.298	16.117	123.013	50.548	33.795
924	5.329	17.304	16.121	123.212	50.704	33.842
925	5.334	17.31	16.13	123.359	50.761	33.877
926	5.341	17.326	16.142	123.482	50.848	33.910
927	5.344	17.335	16.154	123.630	50.916	33.953
928	5.347	17.35	16.163	123.777	51.036	33.990
929	5.351	17.359	16.17	123.850	51.111	34.028
930	5.352	17.362	16.176	123.998	51.197	34.065
931	5.354	17.373	16.181	124.111	51.262	34.106
932	5.36	17.38	16.185	124.184	51.338	34.144
933	5.365	17.388	16.189	124.300	51.452	34.182
934	5.368	17.392	16.192	124.374	51.528	34.221
935	5.371	17.398	16.197	124.447	51.606	34.259
936	5.373	17.404	16.202	124.521	51.678	34.295
937	5.375	17.41	16.207	124.637	51.728	34.332
938	5.379	17.422	16.217	124.825	51.807	34.372
939	5.385	17.43	16.223	124.938	51.890	34.409
940	5.388	17.44	16.234	125.102	51.930	34.448
941	5.393	17.451	16.244	125.288	52.031	34.487
942	5.396	17.463	16.255	125.428	52.089	34.527
943	5.399	17.474	16.266	125.561	52.147	34.566
944	5.402	17.491	16.283	125.747	52.188	34.607
945	5.405	17.5	16.295	125.861	52.247	34.646
946	5.409	17.514	16.302	126.008	52.366	34.686
947	5.416	17.525	16.309	126.155	52.491	34.724
948	5.42	17.528	16.313	126.302	52.595	34.764
949	5.429	17.544	16.321	126.449	52.710	34.800
950	5.433	17.553	16.328	126.557	52.810	34.839
951	5.435	17.565	16.34	126.721	52.847	34.876
952	5.437	17.58	16.354	126.834	52.886	34.917
953	5.445	17.594	16.366	126.981	53.019	34.961
954	5.451	17.607	16.378	127.128	53.125	35.000
955	5.456	17.62	16.391	127.276	53.164	35.038
956	5.459	17.633	16.402	127.431	53.202	35.080
957	5.463	17.648	16.418	127.578	53.246	35.122
958	5.47	17.671	16.441	127.766	53.285	35.161
959	5.471	17.689	16.459	127.879	53.327	35.203
960	5.475	17.706	16.476	127.987	53.369	35.245
961	5.478	17.727	16.497	128.134	53.409	35.286
962	5.481	17.736	16.507	128.281	53.450	35.326
963	5.482	17.745	16.515	128.397	53.500	35.366
964	5.485	17.76	16.53	128.513	53.540	35.406
965	5.486	17.79	16.56	128.620	53.581	35.447
966	5.492	17.807	16.578	128.767	53.665	35.493
967	5.498	17.827	16.594	128.914	53.707	35.533
968	5.501	17.845	16.612	129.061	53.745	35.573
969	5.506	17.862	16.63	129.208	53.787	35.614
970	5.512	17.878	16.644	129.356	53.862	35.655
971	5.516	17.891	16.657	129.503	53.941	35.693
972	5.52	17.907	16.672	129.593	53.998	35.734
973	5.521	17.92	16.685	129.675	54.035	35.771
974	5.527	17.937	16.701	129.822	54.074	35.809
975	5.534	17.951	16.714	129.969	54.173	35.852
976	5.537	17.962	16.725	130.117	54.211	35.893
977	5.539	17.973	16.735	130.264	54.255	35.936
978	5.541	17.982	16.745	130.371	54.293	35.974
979	5.545	17.995	16.757	130.558	54.351	36.021
980	5.55	18.006	16.767	130.672	54.463	36.065
981	5.563	18.024	16.777	130.859	54.631	36.112
982	5.573	18.046	16.797	131.046	54.693	36.154
983	5.58	18.063	16.814	131.193	54.769	36.191
984	5.585	18.081	16.832	131.349	54.814	36.239
985	5.589	18.097	16.847	131.536	54.869	36.283
986	5.593	18.114	16.864	131.649	54.926	36.325
987	5.595	18.132	16.882	131.683	54.963	36.363
988	5.599	18.144	16.893	131.830	55.014	36.403
989	5.603	18.153	16.903	131.978	55.053	36.441
990	5.609	18.176	16.925	132.125	55.107	36.486
991	5.618	18.187	16.933	132.312	55.246	36.528
992	5.627	18.196	16.939	132.499	55.380	36.567
993	5.634	18.201	16.941	132.662	55.533	36.622
994	5.641	18.219	16.958	132.809	55.595	36.656
995	5.648	18.234	16.972	132.997	55.694	36.704
996	5.652	18.244	16.981	133.144	55.756	36.748
997	5.662	18.256	16.989	133.291	55.861	36.794
998	5.673	18.267	16.994	133.521	56.087	36.840
999	5.678	18.272	16.996	133.707	56.265	36.884
1000	5.685	18.278	16.999	133.937	56.435	36.927
1001	5.695	18.291	17.008	134.093	56.554	36.966
1002	5.702	18.302	17.016	134.240	56.677	37.008
1003	5.711	18.312	17.023	134.387	56.801	37.049
1004	5.714	18.319	17.03	134.510	56.880	37.091
1005	5.716	18.325	17.035	134.618	56.930	37.133
1006	5.719	18.33	17.04	134.726	57.005	37.174
1007	5.724	18.337	17.043	134.839	57.105	37.208
1008	5.731	18.343	17.044	134.952	57.230	37.254
1009	5.743	18.358	17.053	135.140	57.415	37.289
1010	5.748	18.37	17.063	135.326	57.517	37.335
1011	5.754	18.378	17.07	135.513	57.624	37.377
1012	5.759	18.386	17.077	135.660	57.724	37.420
1013	5.761	18.393	17.084	135.734	57.799	37.461
1014	5.762	18.4	17.091	135.808	57.848	37.499
1015	5.769	18.411	17.099	135.955	57.930	37.544
1016	5.774	18.421	17.109	136.102	58.004	37.586
1017	5.778	18.435	17.122	136.249	58.046	37.628
1018	5.782	18.448	17.135	136.357	58.097	37.670
1019	5.786	18.455	17.141	136.473	58.200	37.712
1020	5.794	18.464	17.147	136.628	58.286	37.751
1021	5.802	18.473	17.15	136.702	58.373	37.795
1022	5.806	18.481	17.159	136.810	58.427	37.832
1023	5.809	18.489	17.166	136.933	58.483	37.877
1024	5.813	18.497	17.174	137.080	58.538	37.917
1025	5.817	18.505	17.181	137.227	58.622	37.961
1026	5.82	18.512	17.187	137.360	58.674	38.004
1027	5.822	18.52	17.195	137.433	58.748	38.041
1028	5.831	18.528	17.197	137.557	58.871	38.082
1029	5.837	18.537	17.201	137.672	58.990	38.122
1030	5.841	18.546	17.21	137.836	59.038	38.159
1031	5.848	18.556	17.218	137.992	59.165	38.203
1032	5.852	18.564	17.226	138.116	59.268	38.245
1033	5.855	18.57	17.231	138.223	59.325	38.289
1034	5.859	18.576	17.235	138.313	59.404	38.327
1035	5.864	18.582	17.237	138.386	59.484	38.370
1036	5.866	18.59	17.245	138.494	59.534	38.405
1037	5.869	18.595	17.25	138.641	59.590	38.442
1038	5.872	18.602	17.256	138.788	59.647	38.482
1039	5.878	18.608	17.261	138.975	59.755	38.522
1040	5.88	18.616	17.269	139.083	59.796	38.564
1041	5.887	18.625	17.273	139.206	59.876	38.606
1042	5.895	18.634	17.277	139.322	60.000	38.649
1043	5.9	18.644	17.288	139.469	60.081	38.686
1044	5.908	18.659	17.301	139.616	60.160	38.729
1045	5.916	18.671	17.31	139.764	60.261	38.773
1046	5.922	18.677	17.313	139.927	60.343	38.809
1047	5.925	18.684	17.319	140.075	60.435	38.845
1048	5.932	18.69	17.322	140.214	60.559	38.885
1049	5.939	18.696	17.325	140.330	60.709	38.924
1050	5.941	18.703	17.33	140.437	60.767	38.962
1051	5.949	18.712	17.334	140.584	60.905	39.004
1052	5.951	18.718	17.34	140.692	60.962	39.045
1053	5.958	18.725	17.344	140.839	61.097	39.084
1054	5.967	18.734	17.347	140.986	61.232	39.123
1055	5.974	18.743	17.351	141.102	61.304	39.162
1056	5.983	18.753	17.353	141.226	61.513	39.200
1057	5.994	18.763	17.356	141.423	61.769	39.243
1058	6.001	18.775	17.366	141.571	61.894	39.279
1059	6.011	18.788	17.374	141.733	62.027	39.317
1060	6.019	18.801	17.385	141.921	62.105	39.356
1061	6.023	18.81	17.393	142.068	62.184	39.397
1062	6.03	18.817	17.397	142.184	62.263	39.436
1063	6.038	18.827	17.401	142.258	62.390	39.477
1064	6.041	18.835	17.408	142.405	62.440	39.515
1065	6.044	18.841	17.414	142.552	62.528	39.552
1066	6.046	18.846	17.419	142.699	62.574	39.589
1067	6.048	18.852	17.425	142.847	62.623	39.627
1068	6.051	18.857	17.429	143.033	62.743	39.665
1069	6.057	18.863	17.431	143.107	62.827	39.704
1070	6.065	18.871	17.432	143.223	62.989	39.750
1071	6.069	18.877	17.437	143.370	63.113	39.787
1072	6.073	18.883	17.442	143.493	63.206	39.827
1073	6.077	18.889	17.446	143.641	63.336	39.866
1074	6.08	18.894	17.451	143.765	63.383	39.902
1075	6.084	18.899	17.455	143.912	63.506	39.939
1076	6.091	18.905	17.457	143.986	63.586	39.980
1077	6.098	18.937	17.489	144.059	63.635	40.020
1078	6.102	18.956	17.506	144.206	63.677	40.055
1079	6.106	18.96	17.508	144.393	63.813	40.094
1080	6.111	18.966	17.513	144.540	63.938	40.130
1081	6.115	18.97	17.516	144.727	64.062	40.168
1082	6.118	18.974	17.519	144.835	64.160	40.206
1083	6.127	18.983	17.521	144.908	64.237	40.243
1084	6.135	18.991	17.522	144.982	64.325	40.284
1085	6.141	18.998	17.524	145.129	64.466	40.325
1086	6.145	19.002	17.527	145.276	64.601	40.360
1087	6.147	19.005	17.529	145.384	64.647	40.394
1088	6.148	19.009	17.533	145.531	64.707	40.428
1089	6.152	19.013	17.536	145.678	64.841	40.470
1090	6.162	19.022	17.538	145.868	65.032	40.505
1091	6.176	19.037	17.541	146.068	65.317	40.544
1092	6.188	19.049	17.545	146.216	65.465	40.584
1093	6.194	19.059	17.553	146.363	65.569	40.621
1094	6.201	19.07	17.562	146.510	65.683	40.662
1095	6.204	19.078	17.57	146.617	65.737	40.704
1096	6.209	19.086	17.576	146.780	65.861	40.745
1097	6.215	19.093	17.579	146.904	65.939	40.783
1098	6.221	19.1	17.583	146.977	66.019	40.821
1099	6.225	19.113	17.596	147.165	66.111	40.856
1100	6.23	19.121	17.603	147.352	66.226	40.895
1101	6.233	19.13	17.611	147.499	66.274	40.934
1102	6.237	19.137	17.618	147.646	66.326	40.974
1103	6.241	19.142	17.621	147.810	66.414	41.012
1104	6.248	19.149	17.624	147.973	66.651	41.052
1105	6.258	19.16	17.627	148.139	66.900	41.100
1106	6.267	19.169	17.631	148.340	67.062	41.136
1107	6.274	19.179	17.639	148.527	67.177	41.170
1108	6.279	19.187	17.647	148.674	67.275	41.205
1109	6.283	19.195	17.653	148.838	67.393	41.245
1110	6.287	19.2	17.658	148.985	67.531	41.281
1111	6.293	19.206	17.66	149.101	67.614	41.319
1112	6.299	19.213	17.663	149.217	67.690	41.358
1113	6.302	19.218	17.667	149.323	67.785	41.393
1114	6.305	19.224	17.673	149.511	67.869	41.432
1115	6.307	19.229	17.677	149.698	67.921	41.468
1116	6.31	19.233	17.681	149.845	68.002	41.502
1117	6.312	19.238	17.685	149.953	68.097	41.535
1118	6.318	19.244	17.687	150.026	68.178	41.571
1119	6.325	19.251	17.69	150.213	68.360	41.611
1120	6.33	19.256	17.692	150.360	68.494	41.646
1121	6.333	19.261	17.696	150.524	68.592	41.679
1122	6.338	19.266	17.699	150.679	68.706	41.714
1123	6.345	19.271	17.701	150.838	68.869	41.759
1124	6.347	19.278	17.706	150.961	68.949	41.788
1125	6.351	19.283	17.708	151.035	69.029	41.824
1126	6.359	19.291	17.71	151.380	69.296	41.867
1127	6.367	19.299	17.714	151.543	69.443	41.900
1128	6.372	19.305	17.718	151.731	69.584	41.942
1129	6.375	19.315	17.727	151.886	69.659	41.973
1130	6.378	19.322	17.735	152.073	69.713	42.012
1131	6.384	19.331	17.742	152.261	69.811	42.050
1132	6.392	19.339	17.745	152.335	69.889	42.086
1133	6.399	19.347	17.747	152.408	69.968	42.127
1134	6.404	19.352	17.75	152.571	70.105	42.162
1135	6.411	19.361	17.754	152.727	70.196	42.200
1136	6.416	19.371	17.763	152.914	70.271	42.236
1137	6.418	19.379	17.771	153.101	70.340	42.273
1138	6.422	19.387	17.779	153.289	70.416	42.287
1139	6.434	19.399	17.781	153.436	70.563	42.309
1140	6.442	19.409	17.785	153.549	70.662	42.322
1141	6.446	19.418	17.795	153.736	70.708	42.325
1142	6.451	19.428	17.803	153.892	70.794	42.337
1143	6.463	19.441	17.811	154.079	70.924	42.348
1144	6.474	19.454	17.819	154.266	71.040	42.361
1145	6.478	19.46	17.825	154.413	71.144	42.379
1146	6.479	19.467	17.832	154.486	71.216	42.416
1147	6.484	19.473	17.834	154.600	71.294	42.455
1148	6.488	19.483	17.844	154.756	71.362	42.493
1149	6.494	19.492	17.853	154.943	71.448	42.529
1150	6.497	19.502	17.862	155.090	71.534	42.566
1151	6.501	19.514	17.873	155.237	71.605	42.602
1152	6.503	19.521	17.88	155.353	71.653	42.640
1153	6.508	19.527	17.885	155.541	71.723	42.655
1154	6.516	19.536	17.89	155.614	71.780	42.668
1155	6.522	19.543	17.893	155.801	71.939	42.695
1156	6.529	19.553	17.901	156.030	72.110	42.729
1157	6.538	19.564	17.909	156.218	72.238	42.769
1158	6.545	19.573	17.915	156.373	72.369	42.810
1159	6.551	19.581	17.92	156.521	72.498	42.847
1160	6.559	19.59	17.924	156.634	72.607	42.884
1161	6.568	19.6	17.927	156.790	72.709	42.929
1162	6.578	19.61	17.934	156.977	72.857	42.964
1163	6.584	19.618	17.94	157.164	72.976	43.000
1164	6.588	19.631	17.952	157.351	73.031	43.040
1165	6.594	19.644	17.964	157.538	73.115	43.078
1166	6.6	19.65	17.968	157.725	73.257	43.119
1167	6.608	19.66	17.975	157.955	73.430	43.155
1168	6.617	19.669	17.977	158.110	73.555	43.193
1169	6.628	19.681	17.979	158.297	73.741	43.237
1170	6.644	19.7	17.99	158.485	73.914	43.281
1171	6.656	19.713	17.993	158.671	74.093	43.325
1172	6.664	19.724	17.999	158.858	74.192	43.362
1173	6.674	19.734	18.002	159.022	74.333	43.404
1174	6.679	19.74	18.005	159.186	74.446	43.441
1175	6.691	19.751	18.009	159.349	74.573	43.485
1176	6.702	19.768	18.021	159.536	74.725	43.523
1177	6.708	19.777	18.031	159.683	74.802	43.560
1178	6.713	19.789	18.043	159.831	74.842	43.602
1179	6.722	19.801	18.052	160.017	74.926	43.645
1180	6.731	19.812	18.061	160.204	75.054	43.681
1181	6.739	19.83	18.077	160.351	75.125	43.718
1182	6.751	19.845	18.088	160.539	75.265	43.761
1183	6.758	19.86	18.101	160.686	75.340	43.802
1184	6.772	19.88	18.117	160.873	75.461	43.836
1185	6.784	19.898	18.131	161.060	75.577	43.876
1186	6.789	19.912	18.144	161.247	75.626	43.917
1187	6.797	19.923	18.153	161.434	75.727	43.959
1188	6.809	19.935	18.156	161.621	75.906	44.006
1189	6.814	19.949	18.17	161.809	75.956	44.041
1190	6.823	19.967	18.186	161.964	76.034	44.077
1191	6.831	19.985	18.203	162.120	76.107	44.122
1192	6.846	20.005	18.218	162.307	76.247	44.167
1193	6.854	20.02	18.231	162.455	76.331	44.204
1194	6.867	20.034	18.235	162.641	76.510	44.246
1195	6.876	20.044	18.24	162.870	76.675	44.291
1196	6.887	20.055	18.243	163.154	76.892	44.334
1197	6.897	20.069	18.257	163.301	76.978	44.369
1198	6.904	20.079	18.263	163.488	77.113	44.413
1199	6.916	20.091	18.267	163.674	77.297	44.457
1200	6.923	20.099	18.27	163.838	77.457	44.492
1201	6.932	20.108	18.273	164.025	77.610	44.525
1202	6.942	20.118	18.278	164.213	77.786	44.564
1203	6.95	20.127	18.282	164.399	77.959	44.609
1204	6.955	20.14	18.297	164.547	77.996	44.641
1205	6.959	20.152	18.31	164.694	78.052	44.680
1206	6.967	20.163	18.319	164.881	78.158	44.722
1207	6.971	20.173	18.328	165.028	78.268	44.760
1208	6.982	20.184	18.334	165.226	78.436	44.805
1209	6.992	20.194	18.336	165.424	78.636	44.847
1210	7	20.205	18.344	165.540	78.712	44.883
1211	7.006	20.215	18.351	165.703	78.793	44.918
1212	7.016	20.224	18.354	165.951	79.038	44.959
1213	7.023	20.232	18.359	166.138	79.156	44.994
1214	7.03	20.24	18.363	166.326	79.330	45.029
1215	7.034	20.245	18.366	166.562	79.505	45.069
1216	7.039	20.251	18.369	166.750	79.665	45.114
1217	7.049	20.262	18.377	166.937	79.839	45.149
1218	7.055	20.275	18.389	167.092	79.913	45.179
1219	7.06	20.284	18.398	167.280	79.965	45.220
1220	7.064	20.293	18.406	167.427	80.052	45.258
1221	7.068	20.301	18.412	167.614	80.128	45.294
1222	7.071	20.309	18.42	167.687	80.204	45.329
1223	7.075	20.316	18.426	167.920	80.284	45.361
1224	7.083	20.326	18.434	168.107	80.438	45.393
1225	7.088	20.338	18.445	168.271	80.492	45.417
1226	7.092	20.353	18.459	168.418	80.527	45.443
1227	7.095	20.358	18.467	168.565	80.628	45.477
1228	7.097	20.368	18.472	168.688	80.687	45.513
1229	7.101	20.374	18.477	168.852	80.784	45.528
1230	7.107	20.38	18.48	169.039	80.953	45.559
1231	7.111	20.39	18.489	169.226	80.988	45.578
1232	7.113	20.397	18.499	169.299	81.037	45.604
1233	7.117	20.404	18.505	169.447	81.127	45.637
1234	7.127	20.418	18.516	169.634	81.256	45.679
1235	7.135	20.429	18.525	169.821	81.349	45.717
1236	7.136	20.437	18.534	169.855	81.405	45.761
1237	7.139	20.45	18.544	169.929	81.467	45.796
1238	7.142	20.457	18.55	170.002	81.542	45.838
1239	7.148	20.466	18.557	170.084	81.619	45.870
1240	7.158	20.481	18.565	170.158	81.698	45.909
1241	7.168	20.493	18.571	170.281	81.832	45.943
1242	7.176	20.504	18.578	170.405	81.950	45.977
1243	7.178	20.511	18.584	170.479	81.997	46.015
1244	7.18	20.518	18.591	170.561	82.045	46.052
1245	7.182	20.521	18.594	170.634	82.111	46.085
1246	7.184	20.528	18.599	170.708	82.184	46.123
1247	7.189	20.537	18.607	170.855	82.257	46.160
1248	7.193	20.544	18.613	171.002	82.364	46.201
1249	7.195	20.549	18.618	171.118	82.415	46.239
1250	7.198	20.553	18.621	171.332	82.472	46.277
1251	7.202	20.559	18.624	171.545	82.556	46.326
1252	7.207	20.565	18.63	171.709	82.640	46.358
1253	7.21	20.571	18.635	171.856	82.687	46.390
1254	7.211	20.575	18.64	171.930	82.734	46.426
1255	7.213	20.581	18.644	172.046	82.810	46.463
1256	7.216	20.586	18.649	172.169	82.883	46.503
1257	7.218	20.59	18.652	172.333	82.934	46.541
1258	7.221	20.595	18.656	172.519	83.024	46.581
1259	7.225	20.6	18.661	172.706	83.125	46.617
1260	7.228	20.603	18.662	172.894	83.285	46.658
1261	7.232	20.608	18.665	173.081	83.420	46.697
1262	7.238	20.614	18.669	173.267	83.594	46.737
1263	7.242	20.62	18.672	173.455	83.725	46.781
1264	7.246	20.625	18.676	173.653	83.851	46.823
1265	7.247	20.627	18.679	173.934	83.925	46.853
1266	7.249	20.631	18.681	174.164	84.030	46.894
1267	7.254	20.636	18.686	174.351	84.098	46.933
1268	7.258	20.642	18.69	174.475	84.183	46.962
1269	7.264	20.648	18.693	174.663	84.318	47.000
1270	7.267	20.652	18.696	174.892	84.397	47.044
1271	7.272	20.657	18.699	175.082	84.573	47.074
1272	7.275	20.66	18.701	175.311	84.725	47.099
1273	7.277	20.664	18.702	175.480	84.844	47.146
1274	7.282	20.669	18.704	175.668	85.022	47.182
1275	7.285	20.673	18.706	175.823	85.106	47.219
1276	7.289	20.677	18.708	175.936	85.219	47.248
1277	7.291	20.678	18.711	176.050	85.271	47.281
1278	7.292	20.68	18.712	176.124	85.351	47.314
1279	7.293	20.681	18.712	176.197	85.404	47.356
1280	7.295	20.684	18.714	176.345	85.547	47.395
1281	7.299	20.688	18.714	176.492	85.691	47.433
1282	7.303	20.692	18.715	176.639	85.844	47.470
1283	7.307	20.695	18.716	176.786	85.998	47.513
1284	7.309	20.698	18.716	176.933	86.150	47.554
1285	7.311	20.699	18.717	177.096	86.235	47.590
1286	7.312	20.701	18.718	177.210	86.305	47.616
1287	7.314	20.703	18.718	177.366	86.411	47.647
1288	7.318	20.707	18.719	177.513	86.566	47.691
1289	7.322	20.711	18.72	177.660	86.719	47.733
1290	7.324	20.713	18.721	177.784	86.794	47.774
1291	7.326	20.715	18.722	177.932	86.904	47.813
1292	7.328	20.717	18.723	178.095	86.987	47.854
1293	7.33	20.72	18.724	178.251	87.104	47.899
1294	7.335	20.726	18.728	178.439	87.285	47.938
1295	7.341	20.731	18.729	178.625	87.470	47.982
1296	7.345	20.735	18.729	178.812	87.626	48.022
1297	7.348	20.738	18.73	178.959	87.774	48.058
1298	7.351	20.742	18.732	179.146	87.950	48.098
1299	7.353	20.744	18.733	179.293	88.096	48.136
1300	7.356	20.747	18.733	179.481	88.185	48.184
1301	7.359	20.75	18.736	179.628	88.325	48.216
1302	7.361	20.752	18.736	179.775	88.463	48.259
1303	7.365	20.756	18.738	179.923	88.588	48.301
1304	7.369	20.759	18.739	180.070	88.731	48.342
1305	7.371	20.763	18.741	180.257	88.877	48.377
1306	7.376	20.767	18.742	180.443	89.064	48.414
1307	7.382	20.773	18.742	180.631	89.251	48.461
1308	7.389	20.78	18.744	180.828	89.449	48.498
1309	7.395	20.786	18.746	181.015	89.633	48.536
1310	7.399	20.79	18.746	181.202	89.814	48.574
1311	7.403	20.794	18.748	181.389	89.994	48.616
1312	7.407	20.799	18.749	181.576	90.162	48.662
1313	7.408	20.8	18.75	181.692	90.239	48.696
1314	7.411	20.803	18.75	181.879	90.420	48.737
1315	7.415	20.807	18.752	182.027	90.572	48.775
1316	7.417	20.809	18.752	182.174	90.716	48.820
1317	7.42	20.812	18.753	182.321	90.858	48.859
1318	7.423	20.815	18.754	182.508	91.037	48.901
1319	7.425	20.817	18.755	182.663	91.180	48.938
1320	7.426	20.819	18.755	182.787	91.280	48.976
1321	7.428	20.821	18.756	182.901	91.377	49.021
1322	7.431	20.824	18.757	183.048	91.523	49.058
1323	7.434	20.826	18.757	183.195	91.668	49.100
1324	7.436	20.828	18.758	183.342	91.810	49.142
1325	7.441	20.833	18.759	183.540	92.011	49.183
1326	7.446	20.839	18.761	183.728	92.191	49.222
1327	7.448	20.841	18.762	183.891	92.289	49.260
1328	7.449	20.842	18.762	184.005	92.384	49.299
1329	7.451	20.844	18.763	184.152	92.526	49.338
1330	7.455	20.849	18.765	184.299	92.666	49.380
1331	7.459	20.852	18.766	184.446	92.814	49.419
1332	7.461	20.855	18.767	184.602	92.928	49.459
1333	7.462	20.857	18.768	184.749	93.045	49.472
1334	7.464	20.858	18.769	184.865	93.112	49.485
1335	7.465	20.86	18.77	184.955	93.179	49.498
1336	7.469	20.865	18.771	185.102	93.326	49.535
1337	7.472	20.868	18.772	185.249	93.457	49.577
1338	7.477	20.872	18.772	185.397	93.604	49.617
1339	7.48	20.875	18.773	185.520	93.731	49.657
1340	7.484	20.88	18.773	185.667	93.878	49.700
1341	7.489	20.884	18.774	185.780	93.993	49.741
1342	7.491	20.887	18.774	185.913	94.123	49.785
1343	7.494	20.89	18.775	186.060	94.262	49.823
1344	7.497	20.893	18.776	186.207	94.409	49.865
1345	7.502	20.898	18.777	186.394	94.594	49.906
1346	7.507	20.903	18.778	186.550	94.751	49.948
1347	7.514	20.91	18.779	186.737	94.938	49.987
1348	7.518	20.914	18.78	186.884	95.080	50.021
1349	7.521	20.917	18.781	187.040	95.173	50.065
1350	7.529	20.925	18.782	187.227	95.360	50.103
1351	7.536	20.932	18.783	187.414	95.547	50.146
1352	7.545	20.941	18.784	187.601	95.734	50.188
1353	7.553	20.949	18.785	187.789	95.921	50.229
1354	7.559	20.955	18.786	188.025	96.158	50.268
1355	7.562	20.958	18.787	188.213	96.402	50.308
1356	7.565	20.962	18.788	188.494	96.571	50.357
1357	7.577	20.973	18.79	188.715	96.788	50.395
1358	7.585	20.979	18.791	188.950	97.054	50.438
1359	7.593	20.989	18.792	189.136	97.240	50.481
1360	7.598	20.994	18.793	189.434	97.538	50.524
1361	7.604	21	18.794	189.624	97.728	50.564
1362	7.609	21.005	18.795	189.779	97.883	50.598
1363	7.613	21.01	18.797	189.954	98.072	50.634
1364	7.62	21.017	18.799	190.141	98.266	50.677
1365	7.625	21.022	18.8	190.362	98.447	50.719
1366	7.628	21.025	18.801	190.645	98.722	50.760
1367	7.63	21.027	18.802	190.860	98.929	50.801
1368	7.632	21.029	18.803	191.171	99.178	50.851
1369	7.635	21.033	18.804	191.409	99.430	50.893
1370	7.638	21.038	18.808	191.725	99.598	50.934
1371	7.639	21.042	18.812	191.992	99.782	50.985
1372	7.649	21.052	18.816	192.255	100.033	51.024
1373	7.656	21.06	18.82	192.516	100.224	51.066
1374	7.663	21.068	18.823	192.753	100.430	51.110
1375	7.671	21.076	18.826	192.941	100.724	51.154
1376	7.676	21.082	18.829	193.188	101.004	51.194
1377	7.679	21.087	18.834	193.376	101.138	51.236
1378	7.68	21.093	18.839	193.608	101.194	51.280
1379	7.696	21.107	18.845	193.871	101.442	51.324
1380	7.711	21.124	18.85	194.118	101.689	51.365
1381	7.716	21.13	18.854	194.350	101.832	51.406
1382	7.718	21.135	18.857	194.601	101.935	51.446
1383	7.722	21.142	18.862	194.757	102.045	51.493
1384	7.738	21.157	18.868	194.988	102.256	51.535
1385	7.743	21.164	18.873	195.135	102.371	51.575
1386	7.751	21.172	18.878	195.324	102.493	51.618
1387	7.755	21.177	18.881	195.530	102.620	51.658
1388	7.757	21.181	18.885	195.654	102.718	51.698
1389	7.763	21.189	18.89	195.812	102.801	51.739
1390	7.775	21.201	18.895	195.977	103.063	51.784
1391	7.781	21.208	18.899	196.134	103.204	51.826
1392	7.788	21.217	18.905	196.347	103.329	51.869
1393	7.792	21.222	18.908	196.556	103.584	51.909
1394	7.797	21.228	18.91	196.785	103.729	51.949
1395	7.803	21.234	18.913	197.025	103.972	51.987
1396	7.808	21.24	18.915	197.215	104.136	52.026
1397	7.813	21.243	18.916	197.404	104.253	52.081
1398	7.818	21.251	18.922	197.552	104.379	52.113
1399	7.823	21.258	18.926	197.781	104.526	52.151
1400	7.827	21.264	18.931	197.928	104.606	52.185
1401	7.83	21.268	18.933	198.102	104.691	52.229
1402	7.834	21.272	18.935	198.291	104.856	52.273
1403	7.838	21.277	18.937	198.481	105.088	52.314
1404	7.85	21.289	18.939	198.737	105.423	52.359
1405	7.854	21.296	18.946	198.843	105.520	52.400
1406	7.861	21.305	18.953	199.084	105.729	52.443
1407	7.865	21.31	18.956	199.313	105.885	52.481
1408	7.873	21.319	18.957	199.477	106.048	52.522
1409	7.883	21.329	18.959	199.709	106.272	52.562
1410	7.889	21.335	18.961	199.875	106.481	52.607
1411	7.897	21.343	18.962	200.022	106.747	52.650
1412	7.902	21.348	18.964	200.261	106.939	52.689
1413	7.909	21.358	18.967	200.491	107.173	52.729
1414	7.917	21.365	18.968	200.733	107.415	52.772
1415	7.924	21.373	18.971	200.891	107.574	52.813
1416	7.929	21.378	18.975	201.007	107.687	52.847
1417	7.936	21.385	18.976	201.123	107.804	52.889
1418	7.941	21.391	18.977	201.279	108.055	52.935
1419	7.944	21.395	18.98	201.402	108.170	52.968
1420	7.949	21.399	18.982	201.566	108.324	53.007
1421	7.955	21.407	18.986	201.713	108.473	53.045
1422	7.961	21.414	18.989	201.942	108.645	53.085
1423	7.964	21.419	18.992	202.295	108.874	53.123
1424	7.966	21.421	18.993	202.534	109.032	53.160
1425	7.971	21.427	18.995	202.691	109.245	53.201
1426	7.977	21.43	18.997	202.923	109.434	53.241
1427	7.988	21.444	19	203.070	109.583	53.282
1428	7.993	21.45	19.002	203.281	109.726	53.324
1429	8.002	21.458	19.004	203.429	109.879	53.362
1430	8.009	21.465	19.007	203.625	110.067	53.402
1431	8.016	21.473	19.008	203.799	110.327	53.444
1432	8.023	21.479	19.01	203.931	110.557	53.485
1433	8.031	21.488	19.012	204.171	110.749	53.527
1434	8.038	21.495	19.016	204.376	110.949	53.564
1435	8.043	21.503	19.021	204.639	111.117	53.598
1436	8.052	21.513	19.025	204.829	111.310	53.637
1437	8.059	21.521	19.028	205.070	111.541	53.676
1438	8.068	21.531	19.031	205.244	111.710	53.720
1439	8.074	21.537	19.033	205.317	111.968	53.763
1440	8.081	21.544	19.036	205.522	112.137	53.798
1441	8.087	21.551	19.039	205.712	112.322	53.838
1442	8.097	21.562	19.041	205.900	112.507	53.879
1443	8.103	21.569	19.042	206.086	112.694	53.913
1444	8.109	21.574	19.044	206.273	112.880	53.951
1445	8.116	21.582	19.046	206.406	112.990	53.987
1446	8.123	21.589	19.051	206.496	113.101	54.031
1447	8.131	21.597	19.054	206.767	113.327	54.070
1448	8.14	21.604	19.057	206.954	113.485	54.121
1449	8.145	21.613	19.064	207.101	113.568	54.153
1450	8.153	21.624	19.072	207.289	113.696	54.191
1451	8.161	21.632	19.075	207.436	113.857	54.231
1452	8.166	21.639	19.081	207.679	113.959	54.269
1452	8.172	21.645	19.084	207.845	114.038	54.309

==> data/bt_output.txt <==
testday	AT	BE	CH	DE	FR	NL
0	0.00	0.00	0.00	0.00	0.00	0.00
1	0.04	0.04	0.04	0.04	0.04	0.04
2	0.08	0.08	0.07	0.08	0.09	0.08
3	0.12	0.17	0.10	0.14	0.12	0.16
4	0.16	0.19	0.13	0.21	0.16	0.19
5	0.20	0.24	0.17	0.29	0.20	0.24
6	0.24	0.28	0.20	0.31	0.24	0.28
7	0.28	0.31	0.24	0.35	0.28	0.32
8	0.33	0.37	0.28	0.40	0.33	0.39
9	0.38	0.41	0.31	0.45	0.36	0.43
10	0.40	0.47	0.35	0.49	0.40	0.49
11	0.44	0.51	0.38	0.52	0.42	0.52
12	0.47	0.54	0.40	0.55	0.46	0.55
13	0.52	0.60	0.46	0.60	0.52	0.61
14	0.56	0.63	0.50	0.63	0.55	0.65
15	0.60	0.67	0.52	0.68	0.60	0.72
16	0.64	0.72	0.56	0.73	0.64	0.75
17	0.68	0.75	0.59	0.75	0.68	0.79
18	0.71	0.79	0.62	0.78	0.71	0.83
19	0.74	0.84	0.65	0.83	0.74	0.87
20	0.77	0.91	0.69	0.86	0.77	0.92
21	0.81	0.98	0.72	0.90	0.81	0.98
22	0.85	1.04	0.75	0.93	0.84	1.03
23	0.87	1.09	0.79	0.97	0.87	1.08
24	0.91	1.17	0.82	1.00	0.91	1.17
25	0.94	1.20	0.86	1.03	0.94	1.20
26	0.98	1.30	0.89	1.10	0.98	1.27
27	1.02	1.32	0.93	1.14	1.01	1.31
28	1.05	1.37	0.97	1.21	1.06	1.36
29	1.09	1.42	0.99	1.27	1.09	1.40
30	1.13	1.52	1.03	1.33	1.12	1.48
31	1.17	1.60	1.06	1.38	1.16	1.61
32	1.21	1.65	1.09	1.42	1.20	1.66
33	1.23	1.67	1.13	1.45	1.22	1.69
34	1.28	1.73	1.16	1.50	1.27	1.74
35	1.32	1.76	1.20	1.54	1.30	1.78
36	1.35	1.79	1.22	1.57	1.33	1.81
37	1.39	1.83	1.26	1.61	1.37	1.86
38	1.44	1.87	1.30	1.66	1.41	1.90
39	1.46	1.90	1.32	1.68	1.44	1.94
40	1.50	1.94	1.36	1.72	1.47	1.97
41	1.53	1.98	1.40	1.75	1.51	2.02
42	1.56	2.01	1.43	1.78	1.54	2.07
43	1.61	2.04	1.46	1.83	1.57	2.13
44	1.64	2.07	1.50	1.86	1.60	2.17
45	1.68	2.11	1.53	1.90	1.64	2.21
46	1.72	2.13	1.56	1.94	1.67	2.24
47	1.75	2.16	1.59	1.97	1.69	2.26
48	1.79	2.21	1.63	2.01	1.73	2.31
49	1.82	2.24	1.66	2.04	1.77	2.35
50	1.86	2.28	1.69	2.08	1.80	2.38
51	1.90	2.32	1.73	2.13	1.84	2.43
52	1.95	2.36	1.77	2.17	1.89	2.47
53	1.98	2.44	1.79	2.24	1.94	2.54
54	2.01	2.47	1.82	2.28	1.98	2.57
55	2.07	2.52	1.88	2.35	2.03	2.63
56	2.11	2.56	1.91	2.38	2.07	2.67
57	2.13	2.59	1.94	2.42	2.10	2.70
58	2.20	2.66	1.99	2.48	2.16	2.77
59	2.24	2.70	2.01	2.51	2.20	2.80
60	2.27	2.73	2.05	2.55	2.24	2.83
61	2.30	2.76	2.08	2.58	2.26	2.86
62	2.35	2.81	2.13	2.62	2.31	2.91
63	2.38	2.84	2.17	2.67	2.35	2.95
64	2.42	2.88	2.21	2.70	2.38	2.98
65	2.46	2.92	2.24	2.74	2.42	3.03
66	2.49	2.96	2.28	2.78	2.46	3.05
67	2.53	3.00	2.32	2.81	2.49	3.09
68	2.57	3.04	2.35	2.84	2.52	3.13
69	2.60	3.07	2.38	2.88	2.56	3.16
70	2.64	3.11	2.43	2.93	2.60	3.23
71	2.68	3.15	2.46	2.96	2.63	3.27
72	2.72	3.17	2.49	3.01	2.67	3.31
73	2.76	3.22	2.54	3.05	2.71	3.37
74	2.80	3.25	2.57	3.12	2.74	3.41
75	2.83	3.31	2.60	3.21	2.78	3.48
76	2.91	3.39	2.65	3.29	2.86	3.55
77	2.99	3.52	2.73	3.38	2.94	3.69
78	3.03	3.58	2.77	3.43	2.98	3.74
79	3.08	3.63	2.82	3.49	3.02	3.80
80	3.12	3.68	2.85	3.52	3.06	3.85
81	3.16	3.72	2.89	3.56	3.10	3.88
82	3.19	3.75	2.93	3.60	3.13	3.91
83	3.28	3.87	3.00	3.68	3.21	4.03
84	3.31	3.91	3.05	3.72	3.26	4.08
85	3.36	3.97	3.09	3.76	3.29	4.12
86	3.39	4.06	3.13	3.80	3.34	4.20
87	3.43	4.09	3.16	3.84	3.38	4.25
88	3.47	4.13	3.20	3.87	3.40	4.28
89	3.51	4.18	3.24	3.92	3.45	4.32
90	3.57	4.23	3.30	3.97	3.51	4.38
91	3.64	4.31	3.36	4.05	3.59	4.46
92	3.69	4.34	3.39	4.09	3.62	4.51
93	3.73	4.39	3.43	4.13	3.66	4.55
94	3.77	4.44	3.48	4.19	3.72	4.59
95	3.82	4.47	3.51	4.22	3.75	4.63
96	3.93	4.59	3.58	4.34	3.84	4.75
97	3.98	4.64	3.63	4.40	3.89	4.80
98	4.03	4.68	3.67	4.44	3.93	4.84
99	4.07	4.73	3.73	4.48	3.97	4.88
100	4.11	4.77	3.77	4.53	4.01	4.92
101	4.17	4.81	3.82	4.58	4.05	4.96
102	4.20	4.85	3.85	4.61	4.08	4.99
103	4.23	4.88	3.88	4.65	4.11	5.02
104	4.29	4.93	3.94	4.70	4.17	5.08
105	4.34	5.00	3.99	4.76	4.22	5.16
106	4.39	5.03	4.04	4.79	4.27	5.20
107	4.43	5.08	4.08	4.84	4.31	5.23
108	4.47	5.12	4.11	4.89	4.36	5.29
109	4.51	5.16	4.15	4.92	4.40	5.33
110	4.56	5.20	4.19	4.97	4.43	5.38
111	4.64	5.27	4.26	5.05	4.51	5.46
112	4.69	5.33	4.31	5.11	4.55	5.51
113	4.73	5.36	4.34	5.16	4.60	5.56
114	4.77	5.40	4.38	5.21	4.65	5.59
115	4.82	5.44	4.43	5.25	4.69	5.63
116	4.86	5.46	4.45	5.28	4.72	5.67
117	4.90	5.51	4.50	5.33	4.77	5.71
118	4.94	5.55	4.54	5.36	4.80	5.75
119	4.99	5.58	4.57	5.41	4.84	5.79
120	5.02	5.63	4.62	5.46	4.89	5.83
121	5.07	5.68	4.66	5.50	4.93	5.88
122	5.11	5.71	4.69	5.54	4.97	5.92
123	5.11	5.73	4.69	5.54	4.99	5.97
124	5.18	5.81	4.74	5.58	5.06	6.09
125	5.21	5.83	4.76	5.61	5.09	6.12
126	5.26	5.85	4.78	5.67	5.14	6.17
127	5.28	5.88	4.81	5.69	5.16	6.19
128	5.31	5.91	4.83	5.71	5.19	6.22
129	5.31	5.91	4.83	5.71	5.19	6.22
130	5.35	5.93	4.87	5.75	5.23	6.26
131	5.40	5.99	4.89	5.81	5.24	6.31
132	5.43	6.02	4.91	5.83	5.24	6.34
133	5.43	6.02	4.91	5.83	5.24	6.34
134	5.45	6.04	4.94	5.85	5.27	6.36
135	5.47	6.06	4.94	5.88	5.29	6.38
136	5.47	6.06	4.94	5.88	5.29	6.38
137	5.47	6.09	4.95	5.88	5.32	6.41
138	5.49	6.12	4.98	5.91	5.34	6.43
139	5.52	6.14	5.00	5.92	5.36	6.46
140	5.56	6.17	5.03	5.98	5.40	6.50
141	5.59	6.22	5.07	6.01	5.45	6.54
142	5.63	6.27	5.11	6.06	5.48	6.60
143	5.67	6.32	5.14	6.10	5.52	6.67
144	5.70	6.40	5.20	6.19	5.55	6.73
145	5.76	6.49	5.25	6.27	5.60	6.82
146	5.80	6.54	5.29	6.31	5.65	6.86
147	5.84	6.60	5.34	6.37	5.69	6.92
148	5.92	6.67	5.38	6.44	5.74	6.99
149	6.05	6.79	5.52	6.57	5.85	7.12
150	6.09	6.83	5.56	6.61	5.89	7.16
151	6.12	6.85	5.58	6.63	5.92	7.19
152	6.19	6.93	5.67	6.71	5.99	7.26
153	6.25	6.97	5.74	6.75	6.04	7.31
154	6.38	7.11	5.86	6.89	6.18	7.45
155	6.42	7.19	5.92	6.95	6.22	7.53
156	6.47	7.28	5.96	6.99	6.27	7.57
157	6.50	7.31	5.99	7.03	6.30	7.60
158	6.53	7.35	6.03	7.07	6.33	7.64
159	6.61	7.43	6.07	7.16	6.41	7.76
160	6.68	7.52	6.15	7.23	6.50	7.85
161	6.75	7.60	6.24	7.30	6.57	7.92
162	6.84	7.68	6.32	7.38	6.64	8.00
163	6.91	7.75	6.37	7.45	6.69	8.08
164	6.95	7.80	6.40	7.50	6.74	8.12
165	6.98	7.83	6.43	7.53	6.77	8.15
166	7.03	7.90	6.48	7.58	6.82	8.22
167	7.08	7.99	6.55	7.65	6.87	8.31
168	7.12	8.04	6.61	7.70	6.92	8.38
169	7.16	8.13	6.64	7.75	6.96	8.42
170	7.19	8.21	6.67	7.82	7.04	8.46
171	7.23	8.25	6.71	7.85	7.08	8.51
172	7.27	8.29	6.73	7.89	7.12	8.55
173	7.31	8.34	6.78	7.96	7.16	8.58
174	7.35	8.38	6.82	7.99	7.20	8.64
175	7.38	8.43	6.85	8.05	7.28	8.68
176	7.42	8.47	6.90	8.10	7.32	8.73
177	7.46	8.51	6.94	8.15	7.38	8.78
178	7.49	8.54	6.96	8.21	7.41	8.85
179	7.53	8.59	7.01	8.33	7.45	8.90
180	7.58	8.63	7.06	8.37	7.50	8.94
181	7.63	8.68	7.10	8.44	7.54	9.00
182	7.67	8.72	7.15	8.49	7.59	9.03
183	7.72	8.77	7.19	8.53	7.64	9.10
184	7.76	8.81	7.22	8.57	7.68	9.14
185	7.80	8.86	7.27	8.62	7.72	9.19
186	7.85	8.93	7.30	8.69	7.76	9.26
187	7.89	9.02	7.35	8.74	7.81	9.34
188	7.94	9.14	7.40	8.79	7.88	9.41
189	7.97	9.27	7.43	8.82	7.97	9.49
190	8.06	9.38	7.52	8.91	8.11	9.56
191	8.13	9.47	7.59	8.98	8.20	9.64
192	8.16	9.50	7.63	9.03	8.23	9.72
193	8.20	9.56	7.66	9.06	8.26	9.75
194	8.27	9.73	7.73	9.13	8.34	9.81
195	8.34	9.81	7.77	9.20	8.36	9.95
196	8.39	9.89	7.85	9.27	8.45	10.05
197	8.46	9.96	7.93	9.35	8.52	10.16
198	8.54	10.04	7.99	9.43	8.60	10.25
199	8.58	10.08	8.04	9.47	8.64	10.29
200	8.61	10.12	8.07	9.50	8.68	10.32
201	8.68	10.19	8.12	9.57	8.72	10.39
202	8.76	10.31	8.17	9.64	8.80	10.46
203	8.81	10.36	8.22	9.70	8.85	10.53
204	8.85	10.41	8.25	9.74	8.90	10.62
205	8.90	10.47	8.30	9.80	8.94	10.73
206	8.94	10.52	8.34	9.84	9.00	10.77
207	8.98	10.55	8.37	9.88	9.03	10.81
208	9.05	10.64	8.45	9.95	9.11	10.92
209	9.13	10.72	8.49	10.02	9.18	11.04
210	9.20	10.77	8.54	10.10	9.26	11.17
211	9.27	10.82	8.59	10.17	9.30	11.25
212	9.32	10.87	8.63	10.21	9.36	11.29
213	9.37	10.92	8.68	10.25	9.40	11.34
214	9.40	10.96	8.72	10.29	9.44	11.38
215	9.45	11.00	8.77	10.34	9.49	11.43
216	9.52	11.06	8.81	10.41	9.59	11.46
217	9.58	11.11	8.86	10.46	9.66	11.51
218	9.65	11.19	8.91	10.54	9.73	11.58
219	9.70	11.23	8.95	10.59	9.79	11.64
220	9.73	11.27	8.99	10.63	9.83	11.67
221	9.78	11.32	9.03	10.67	9.87	11.72
222	9.82	11.37	9.06	10.71	9.90	11.76
223	9.90	11.44	9.14	10.79	9.98	11.83
224	10.03	11.57	9.21	10.92	10.11	11.97
225	10.18	11.73	9.36	11.07	10.26	12.12
226	10.30	11.87	9.48	11.20	10.40	12.25
227	10.35	11.95	9.51	11.24	10.44	12.34
228	10.39	11.99	9.56	11.28	10.48	12.37
229	10.44	12.04	9.60	11.33	10.53	12.43
230	10.52	12.15	9.68	11.41	10.65	12.55
231	10.56	12.21	9.72	11.45	10.71	12.60
232	10.64	12.28	9.77	11.51	10.78	12.68
233	10.69	12.34	9.81	11.56	10.83	12.73
234	10.73	12.37	9.84	11.60	10.87	12.77
235	10.77	12.41	9.89	11.66	10.92	12.82
236	10.85	12.50	9.95	11.76	11.01	12.91
237	10.95	12.60	9.98	11.86	11.12	13.02
238	11.00	12.71	10.03	11.90	11.18	13.06
239	11.05	12.76	10.06	11.96	11.23	13.12
240	11.10	12.82	10.10	12.03	11.28	13.19
241	11.15	12.87	10.14	12.09	11.33	13.24
242	11.19	12.93	10.18	12.13	11.38	13.28
243	11.28	13.00	10.24	12.22	11.47	13.40
244	11.36	13.13	10.33	12.34	11.56	13.51
245	11.43	13.24	10.37	12.40	11.62	13.63
246	11.47	13.28	10.41	12.45	11.67	13.70
247	11.57	13.39	10.45	12.55	11.77	13.80
248	11.62	13.43	10.49	12.59	11.82	13.85
249	11.65	13.47	10.52	12.62	11.85	13.88
250	11.79	13.61	10.64	12.77	11.99	14.02
251	11.92	13.74	10.77	12.90	12.12	14.16
252	11.98	13.87	10.83	12.98	12.20	14.24
253	12.02	14.11	10.87	13.07	12.25	14.37
254	12.06	14.18	10.91	13.15	12.31	14.46
255	12.10	14.25	10.95	13.22	12.36	14.52
256	12.13	14.28	10.98	13.26	12.39	14.56
257	12.18	14.33	11.03	13.30	12.44	14.61
258	12.25	14.41	11.11	13.38	12.51	14.68
259	12.31	14.45	11.17	13.43	12.57	14.73
260	12.38	14.56	11.25	13.51	12.68	14.86
261	12.43	14.66	11.29	13.62	12.77	14.95
262	12.47	14.70	11.33	13.65	12.81	15.00
263	12.49	14.73	11.36	13.68	12.83	15.05
264	12.61	14.84	11.42	13.80	12.94	15.17
265	12.67	14.92	11.47	13.86	13.00	15.30
266	12.71	14.97	11.53	13.95	13.05	15.38
267	12.77	15.10	11.56	14.07	13.17	15.55
268	12.81	15.20	11.60	14.16	13.23	15.65
269	12.84	15.30	11.64	14.24	13.28	15.72
270	12.89	15.39	11.68	14.33	13.37	15.81
271	12.94	15.50	11.73	14.43	13.48	15.93
272	13.01	15.54	11.78	14.49	13.51	15.97
273	13.05	15.61	11.81	14.59	13.55	16.07
274	13.08	15.69	11.85	14.66	13.62	16.11
275	13.13	15.74	11.90	14.71	13.70	16.16
276	13.22	15.85	11.96	14.82	13.76	16.22
277	13.31	16.13	11.99	15.01	13.88	16.35
278	13.37	16.21	12.05	15.14	13.93	16.47
279	13.41	16.28	12.09	15.19	13.99	16.54
280	13.47	16.33	12.13	15.27	14.04	16.66
281	13.51	16.38	12.18	15.32	14.09	16.76
282	13.55	16.41	12.21	15.35	14.12	16.80
283	13.59	16.45	12.25	15.39	14.16	16.84
284	13.64	16.52	12.30	15.47	14.20	16.96
285	13.69	16.56	12.34	15.51	14.28	17.00
286	13.74	16.63	12.38	15.62	14.33	17.13
287	13.77	16.68	12.42	15.66	14.38	17.18
288	13.82	16.72	12.47	15.70	14.43	17.21
289	13.86	16.75	12.50	15.74	14.46	17.25
290	13.88	16.79	12.53	15.78	14.49	17.29
291	13.92	16.83	12.58	15.81	14.53	17.32
292	13.96	16.86	12.61	15.85	14.56	17.38
293	14.00	16.94	12.65	15.93	14.61	17.46
294	14.04	16.97	12.69	16.00	14.65	17.50
295	14.08	17.02	12.72	16.04	14.68	17.54
296	14.14	17.08	12.77	16.11	14.75	17.61
297	14.21	17.16	12.84	16.18	14.82	17.68
298	14.25	17.19	12.88	16.22	14.86	17.72
299	14.30	17.23	12.92	16.26	14.90	17.76
300	14.33	17.27	12.95	16.29	14.94	17.79
301	14.37	17.31	12.99	16.33	14.97	17.83
302	14.40	17.34	13.03	16.37	15.01	17.87
303	14.43	17.37	13.06	16.40	15.04	17.89
304	14.50	17.44	13.11	16.46	15.12	17.97
305	14.55	17.49	13.15	16.51	15.15	18.01
306	14.59	17.53	13.19	16.55	15.20	18.05
307	14.64	17.60	13.23	16.62	15.24	18.12
308	14.68	17.64	13.28	16.67	15.27	18.16
309	14.73	17.68	13.31	16.72	15.32	18.21
310	14.78	17.76	13.35	16.76	15.38	18.24
311	14.86	17.82	13.41	16.83	15.46	18.31
312	14.90	17.87	13.47	16.87	15.51	18.36
313	14.95	17.91	13.51	16.92	15.55	18.40
314	14.99	17.95	13.55	16.96	15.59	18.44
315	15.02	17.99	13.59	16.99	15.63	18.47
316	15.06	18.02	13.62	17.03	15.66	18.51
317	15.10	18.06	13.65	17.06	15.70	18.55
318	15.13	18.13	13.69	17.10	15.73	18.59
319	15.18	18.18	13.74	17.15	15.79	18.64
320	15.23	18.23	13.78	17.19	15.83	18.69
321	15.26	18.26	13.82	17.23	15.87	18.72
322	15.31	18.30	13.86	17.28	15.91	18.76
323	15.35	18.39	13.90	17.37	16.00	18.85
324	15.41	18.44	13.94	17.43	16.04	18.90
325	15.46	18.51	14.00	17.49	16.11	18.96
326	15.51	18.58	14.04	17.56	16.16	19.05
327	15.55	18.63	14.08	17.60	16.20	19.09
328	15.59	18.67	14.11	17.65	16.25	19.14
329	15.62	18.70	14.15	17.68	16.27	19.17
330	15.67	18.74	14.19	17.72	16.32	19.21
331	15.73	18.81	14.23	17.78	16.39	19.27
332	15.82	18.90	14.32	17.88	16.51	19.37
333	15.89	18.96	14.35	17.94	16.57	19.43
334	15.93	19.00	14.40	17.98	16.62	19.47
335	15.96	19.03	14.43	18.01	16.65	19.50
336	15.99	19.07	14.46	18.04	16.68	19.53
337	16.03	19.10	14.50	18.08	16.72	19.57
338	16.05	19.15	14.54	18.11	16.74	19.61
339	16.09	19.18	14.56	18.14	16.77	19.67
340	16.13	19.23	14.62	18.19	16.82	19.71
341	16.16	19.26	14.65	18.22	16.85	19.74
342	16.20	19.30	14.69	18.26	16.89	19.78
343	16.24	19.34	14.73	18.30	16.93	19.82
344	16.27	19.37	14.76	18.34	16.96	19.85
345	16.37	19.44	14.83	18.43	17.04	19.93
346	16.43	19.51	14.90	18.49	17.11	20.03
347	16.48	19.56	14.95	18.54	17.17	20.07
348	16.51	19.60	14.99	18.58	17.20	20.11
349	16.55	19.63	15.02	18.61	17.24	20.15
350	16.59	19.68	15.07	18.66	17.28	20.18
351	16.63	19.72	15.11	18.69	17.31	20.23
352	16.69	19.77	15.16	18.78	17.37	20.26
353	16.75	19.84	15.23	18.84	17.43	20.32
354	16.79	19.87	15.26	18.88	17.47	20.36
355	16.82	19.91	15.29	18.91	17.50	20.40
356	16.85	19.94	15.33	18.96	17.54	20.43
357	16.89	19.97	15.36	19.00	17.57	20.47
358	16.93	20.01	15.40	19.03	17.61	20.50
359	16.96	20.05	15.43	19.06	17.64	20.53
360	17.00	20.07	15.47	19.11	17.69	20.58
361	17.04	20.12	15.51	19.15	17.74	20.62
362	17.08	20.16	15.55	19.17	17.77	20.64
363	17.10	20.18	15.58	19.21	17.80	20.68
364	17.14	20.22	15.61	19.25	17.84	20.71
365	17.18	20.26	15.65	19.28	17.88	20.75
366	17.20	20.30	15.68	19.32	17.91	20.79
367	17.24	20.33	15.71	19.36	17.94	20.83
368	17.28	20.37	15.75	19.39	17.98	20.87
369	17.31	20.42	15.79	19.43	18.02	20.89
370	17.35	20.47	15.82	19.48	18.06	20.95
371	17.40	20.51	15.85	19.51	18.10	20.98
372	17.43	20.54	15.89	19.55	18.13	21.01
373	17.47	20.57	15.92	19.59	18.16	21.04
374	17.50	20.61	15.95	19.62	18.20	21.08
375	17.54	20.64	15.99	19.66	18.23	21.11
376	17.57	20.67	16.02	19.69	18.26	21.15
377	17.60	20.71	16.05	19.72	18.31	21.18
378	17.64	20.75	16.09	19.75	18.36	21.22
379	17.67	20.77	16.13	19.79	18.40	21.25
380	17.71	20.82	16.16	19.83	18.43	21.30
381	17.75	20.87	16.20	19.86	18.47	21.34
382	17.79	20.90	16.25	19.91	18.51	21.38
383	17.82	20.94	16.27	19.95	18.55	21.42
384	17.86	20.98	16.31	19.97	18.58	21.45
385	17.89	21.01	16.35	20.01	18.62	21.48
386	17.93	21.04	16.39	20.05	18.66	21.52
387	17.96	21.08	16.41	20.08	18.69	21.56
388	18.00	21.12	16.46	20.12	18.73	21.61
389	18.04	21.15	16.50	20.16	18.77	21.65
390	18.08	21.19	16.53	20.19	18.80	21.68
391	18.11	21.26	16.56	20.23	18.87	21.71
392	18.15	21.33	16.61	20.29	18.92	21.77
393	18.21	21.44	16.64	20.36	19.00	21.90
394	18.23	21.48	16.69	20.41	19.04	21.95
395	18.27	21.52	16.73	20.44	19.07	22.00
396	18.32	21.59	16.75	20.49	19.12	22.06
397	18.35	21.62	16.79	20.53	19.15	22.10
398	18.38	21.66	16.83	20.55	19.19	22.14
399	18.42	21.69	16.86	20.59	19.23	22.17
400	18.46	21.77	16.90	20.63	19.27	22.21
401	18.49	21.85	16.93	20.66	19.36	22.25
402	18.53	21.89	16.96	20.70	19.39	22.28
403	18.57	21.93	17.00	20.75	19.44	22.32
404	18.62	21.98	17.04	20.79	19.49	22.37
405	18.66	22.02	17.08	20.83	19.52	22.40
406	18.69	22.05	17.10	20.86	19.56	22.44
407	18.72	22.08	17.14	20.89	19.60	22.48
408	18.76	22.14	17.18	20.96	19.62	22.55
409	18.80	22.19	17.21	20.99	19.67	22.59
410	18.83	22.24	17.25	21.03	19.72	22.62
411	18.87	22.28	17.30	21.08	19.78	22.68
412	18.91	22.31	17.32	21.11	19.81	22.71
413	18.95	22.36	17.37	21.15	19.84	22.75
414	18.99	22.39	17.41	21.20	19.89	22.79
415	19.03	22.43	17.44	21.22	19.92	22.83
416	19.06	22.47	17.47	21.26	19.95	22.86
417	19.09	22.50	17.51	21.30	20.00	22.89
418	19.14	22.58	17.55	21.33	20.10	22.94
419	19.17	22.62	17.58	21.37	20.15	23.00
420	19.21	22.67	17.62	21.42	20.19	23.05
421	19.26	22.71	17.65	21.45	20.24	23.08
422	19.28	22.75	17.69	21.49	20.33	23.12
423	19.32	22.79	17.72	21.52	20.39	23.15
424	19.37	22.83	17.76	21.56	20.43	23.19
425	19.40	22.88	17.80	21.61	20.47	23.23
426	19.44	22.92	17.84	21.65	20.53	23.28
427	19.49	22.95	17.88	21.68	20.59	23.31
428	19.52	22.99	17.91	21.72	20.63	23.35
429	19.56	23.04	17.95	21.76	20.66	23.39
430	19.60	23.06	18.00	21.79	20.71	23.44
431	19.67	23.16	18.04	21.88	20.75	23.52
432	19.71	23.19	18.08	21.91	20.78	23.55
433	19.75	23.23	18.11	21.95	20.83	23.59
434	19.79	23.30	18.15	21.99	20.87	23.63
435	19.83	23.34	18.19	22.02	20.89	23.67
436	19.85	23.38	18.22	22.06	20.93	23.71
437	19.90	23.43	18.25	22.10	20.98	23.77
438	19.95	23.49	18.31	22.15	21.03	23.83
439	20.00	23.54	18.35	22.21	21.07	23.88
440	20.06	23.59	18.40	22.25	21.12	23.93
441	20.10	23.63	18.44	22.30	21.16	23.98
442	20.15	23.67	18.47	22.35	21.20	24.01
443	20.22	23.73	18.51	22.43	21.23	24.07
444	20.27	23.75	18.54	22.50	21.26	24.10
445	20.32	23.81	18.59	22.56	21.32	24.15
446	20.36	23.85	18.63	22.60	21.35	24.19
447	20.43	23.94	18.69	22.68	21.41	24.30
448	20.50	24.08	18.75	22.76	21.47	24.41
449	20.55	24.12	18.80	22.89	21.53	24.51
450	20.60	24.18	18.85	22.94	21.56	24.55
451	20.64	24.21	18.88	22.98	21.60	24.60
452	20.70	24.32	18.92	23.04	21.66	24.66
453	20.76	24.37	18.98	23.09	21.71	24.71
454	20.79	24.45	19.03	23.15	21.76	24.77
455	20.84	24.57	19.07	23.23	21.80	24.89
456	20.89	24.63	19.11	23.28	21.85	24.93
457	20.94	24.68	19.15	23.33	21.91	24.99
458	20.98	24.72	19.18	23.37	21.94	25.02
459	21.02	24.78	19.23	23.41	21.99	25.12
460	21.10	24.85	19.27	23.49	22.06	25.19
461	21.12	24.89	19.31	23.52	22.10	25.23
462	21.20	24.97	19.38	23.61	22.15	25.31
463	21.33	25.10	19.43	23.74	22.28	25.44
464	21.36	25.16	19.47	23.81	22.32	25.51
465	21.40	25.22	19.51	23.86	22.38	25.57
466	21.45	25.28	19.57	23.99	22.44	25.66
467	21.51	25.32	19.61	24.05	22.48	25.70
468	21.56	25.36	19.65	24.09	22.52	25.75
469	21.59	25.40	19.70	24.14	22.57	25.79
470	21.64	25.45	19.74	24.20	22.60	25.84
471	21.68	25.48	19.78	24.24	22.65	25.88
472	21.71	25.52	19.82	24.28	22.69	25.92
473	21.76	25.57	19.85	24.32	22.72	25.96
474	21.79	25.60	19.90	24.37	22.77	26.00
475	21.84	25.65	19.95	24.41	22.81	26.05
476	21.88	25.70	19.98	24.45	22.86	26.09
477	21.92	25.75	20.02	24.49	22.90	26.15
478	21.96	25.79	20.07	24.54	22.94	26.18
479	22.00	25.84	20.10	24.58	22.99	26.24
480	22.05	25.90	20.14	24.63	23.04	26.29
481	22.09	25.94	20.18	24.70	23.08	26.34
482	22.14	26.00	20.22	24.76	23.12	26.39
483	22.18	26.04	20.27	24.80	23.17	26.44
484	22.22	26.09	20.31	24.84	23.20	26.49
485	22.25	26.14	20.35	24.88	23.25	26.54
486	22.29	26.17	20.38	24.90	23.29	26.57
487	22.35	26.23	20.46	24.97	23.34	26.62
488	22.42	26.28	20.53	25.03	23.40	26.71
489	22.46	26.32	20.57	25.09	23.43	26.75
490	22.49	26.36	20.62	25.16	23.48	26.79
491	22.54	26.41	20.65	25.21	23.52	26.86
492	22.57	26.44	20.68	25.24	23.54	26.89
493	22.65	26.53	20.76	25.32	23.63	26.97
494	22.71	26.59	20.80	25.36	23.67	27.02
495	22.79	26.67	20.87	25.45	23.75	27.10
496	22.83	26.73	20.92	25.48	23.78	27.15
497	22.87	26.76	20.96	25.54	23.83	27.20
498	22.90	26.81	20.99	25.58	23.86	27.23
499	22.94	26.85	21.02	25.61	23.90	27.27
500	23.02	26.92	21.10	25.70	23.98	27.35
501	23.09	27.00	21.18	25.78	24.06	27.43
502	23.17	27.08	21.23	25.84	24.09	27.52
503	23.25	27.18	21.27	25.93	24.14	27.60
504	23.33	27.22	21.32	26.00	24.19	27.68
505	23.38	27.27	21.35	26.06	24.22	27.72
506	23.41	27.31	21.38	26.13	24.25	27.80
507	23.49	27.38	21.43	26.21	24.32	27.90
508	23.56	27.43	21.50	26.28	24.40	27.98
509	23.64	27.51	21.58	26.37	24.48	28.06
510	23.72	27.63	21.66	26.44	24.55	28.13
511	23.79	27.66	21.73	26.51	24.63	28.26
512	23.84	27.72	21.77	26.57	24.67	28.32
513	23.87	27.76	21.80	26.61	24.71	28.35
514	23.96	27.89	21.88	26.69	24.79	28.49
515	24.03	27.98	21.92	26.77	24.84	28.57
516	24.11	28.02	21.96	26.82	24.89	28.69
517	24.20	28.10	22.03	26.90	24.93	28.78
518	24.25	28.14	22.08	26.94	24.97	28.81
519	24.29	28.18	22.12	26.97	25.01	28.85
520	24.32	28.22	22.15	27.00	25.04	28.89
521	24.40	28.28	22.23	27.08	25.12	28.96
522	24.45	28.35	22.27	27.16	25.17	29.08
523	24.50	28.40	22.32	27.20	25.21	29.13
524	24.57	28.47	22.39	27.28	25.28	29.20
525	24.63	28.53	22.44	27.32	25.33	29.26
526	24.69	28.60	22.48	27.40	25.38	29.31
527	24.75	28.65	22.51	27.45	25.42	29.36
528	24.79	28.72	22.55	27.53	25.47	29.43
529	24.87	28.81	22.62	27.61	25.54	29.50
530	24.94	28.88	22.68	27.68	25.62	29.58
531	25.02	28.95	22.76	27.76	25.70	29.66
532	25.09	29.03	22.83	27.83	25.77	29.73
533	25.15	29.08	22.87	27.89	25.82	29.84
534	25.20	29.14	22.91	27.94	25.86	29.89
535	25.28	29.27	22.98	28.02	25.93	30.02
536	25.36	29.36	23.06	28.10	26.02	30.10
537	25.45	29.50	23.15	28.18	26.09	30.25
538	25.51	29.63	23.18	28.26	26.14	30.33
539	25.56	29.68	23.21	28.30	26.16	30.38
540	25.60	29.75	23.27	28.35	26.24	30.42
541	25.63	29.80	23.31	28.37	26.27	30.47
542	25.70	29.88	23.36	28.45	26.34	30.57
543	25.75	29.93	23.40	28.49	26.39	30.62
544	25.82	29.99	23.44	28.57	26.46	30.68
545	25.89	30.08	23.50	28.61	26.51	30.76
546	25.93	30.17	23.52	28.65	26.56	30.82
547	25.97	30.22	23.61	28.69	26.61	30.89
548	26.02	30.25	23.65	28.73	26.63	30.94
549	26.05	30.29	23.72	28.77	26.69	30.99
550	26.13	30.37	23.76	28.84	26.76	31.05
551	26.17	30.41	23.81	28.88	26.81	31.13
552	26.26	30.49	23.86	28.96	26.85	31.21
553	26.31	30.53	23.91	29.04	26.91	31.25
554	26.35	30.59	23.95	29.09	26.97	31.29
555	26.38	30.62	23.98	29.13	26.98	31.34
556	26.45	30.69	24.06	29.20	27.07	31.41
557	26.51	30.77	24.13	29.26	27.14	31.49
558	26.58	30.84	24.21	29.32	27.21	31.57
559	26.65	30.92	24.26	29.47	27.27	31.64
560	26.79	31.06	24.33	29.61	27.39	31.79
561	26.87	31.11	24.41	29.68	27.45	31.90
562	26.91	31.15	24.44	29.73	27.48	31.93
563	26.96	31.31	24.52	29.83	27.53	32.06
564	27.03	31.38	24.59	29.90	27.60	32.18
565	27.17	31.52	24.65	29.98	27.65	32.28
566	27.31	31.64	24.68	30.11	27.72	32.40
567	27.38	31.69	24.76	30.19	27.80	32.47
568	27.43	31.73	24.80	30.22	27.84	32.50
569	27.46	31.77	24.83	30.27	27.89	32.56
570	27.54	31.84	24.91	30.34	27.96	32.63
571	27.66	31.96	25.03	30.46	28.07	32.76
572	27.73	32.03	25.11	30.53	28.19	32.84
573	27.80	32.18	25.18	30.59	28.27	32.95
574	27.89	32.26	25.25	30.67	28.35	33.04
575	27.94	32.41	25.29	30.72	28.39	33.17
576	28.00	32.47	25.34	30.76	28.43	33.25
577	28.05	32.52	25.37	30.81	28.48	33.29
578	28.09	32.62	25.41	30.87	28.53	33.35
579	28.14	32.68	25.46	30.93	28.57	33.41
580	28.19	32.72	25.49	30.97	28.61	33.45
581	28.25	32.78	25.54	31.02	28.65	33.52
582	28.30	32.84	25.58	31.10	28.69	33.62
583	28.34	32.87	25.61	31.15	28.75	33.67
584	28.39	33.01	25.66	31.27	28.81	33.82
585	28.45	33.06	25.70	31.34	28.85	33.87
586	28.50	33.12	25.75	31.44	28.90	33.93
587	28.56	33.18	25.79	31.48	28.93	33.98
588	28.64	33.27	25.83	31.58	28.98	34.10
589	28.75	33.42	25.88	31.69	29.03	34.20
590	28.79	33.53	25.92	31.78	29.08	34.30
591	28.86	33.63	25.95	31.85	29.15	34.40
592	28.93	33.69	26.00	31.92	29.22	34.49
593	28.98	33.79	26.04	32.01	29.27	34.60
594	29.03	33.85	26.08	32.04	29.33	34.71
595	29.07	33.89	26.12	32.11	29.38	34.77
596	29.11	33.95	26.16	32.15	29.42	34.84
597	29.15	33.99	26.19	32.21	29.46	34.89
598	29.19	34.09	26.24	32.25	29.51	34.97
599	29.24	34.13	26.28	32.30	29.56	35.02
600	29.29	34.21	26.32	32.38	29.60	35.11
601	29.34	34.27	26.37	32.47	29.64	35.19
602	29.38	34.37	26.41	32.50	29.70	35.33
603	29.51	34.49	26.47	32.64	29.82	35.45
604	29.62	34.60	26.55	32.75	29.93	35.56
605	29.71	34.73	26.61	32.88	30.01	35.70
606	29.84	34.87	26.70	33.02	30.09	35.78
607	29.91	34.94	26.77	33.10	30.18	35.83
608	30.03	35.06	26.87	33.21	30.23	35.94
609	30.07	35.12	26.93	33.27	30.29	36.04
610	30.12	35.15	26.97	33.32	30.32	36.11
611	30.15	35.21	27.00	33.38	30.36	36.17
612	30.25	35.27	27.05	33.48	30.42	36.29
613	30.33	35.40	27.10	33.61	30.52	36.43
614	30.41	35.46	27.15	33.71	30.58	36.55
615	30.47	35.59	27.20	33.82	30.63	36.66
616	30.58	35.66	27.23	33.89	30.68	36.74
617	30.62	35.71	27.27	33.94	30.72	36.82
618	30.65	35.80	27.31	33.99	30.76	36.86
619	30.74	35.88	27.35	34.09	30.86	36.96
620	30.81	35.99	27.48	34.16	30.93	37.07
621	30.88	36.07	27.52	34.27	30.97	37.11
622	30.93	36.13	27.55	34.33	31.01	37.17
623	30.97	36.18	27.60	34.37	31.05	37.21
624	31.02	36.32	27.64	34.47	31.12	37.29
625	31.06	36.46	27.67	34.53	31.16	37.36
626	31.11	36.55	27.72	34.59	31.21	37.47
627	31.17	36.61	27.77	34.65	31.26	37.53
628	31.25	36.69	27.82	34.73	31.32	37.64
629	31.33	36.79	27.87	34.79	31.39	37.71
630	31.41	36.87	27.91	34.90	31.43	37.79
631	31.45	36.95	27.97	34.99	31.47	37.87
632	31.49	37.00	28.02	35.06	31.55	37.91
633	31.55	37.07	28.07	35.11	31.58	37.99
634	31.60	37.14	28.11	35.16	31.66	38.05
635	31.68	37.25	28.15	35.25	31.76	38.12
636	31.77	37.44	28.21	35.30	31.88	38.23
637	31.86	37.67	28.25	35.43	31.92	38.35
638	31.94	37.77	28.30	35.54	32.02	38.47
639	32.07	37.85	28.35	35.65	32.13	38.58
640	32.15	37.94	28.38	35.73	32.21	38.66
641	32.23	38.04	28.46	35.85	32.27	38.73
642	32.28	38.12	28.49	35.89	32.33	38.85
643	32.33	38.23	28.55	35.99	32.41	38.93
644	32.43	38.32	28.58	36.10	32.45	39.01
645	32.48	38.38	28.66	36.16	32.51	39.08
646	32.59	38.50	28.71	36.22	32.62	39.20
647	32.67	38.58	28.76	36.32	32.68	39.28
648	32.72	38.63	28.81	36.38	32.72	39.32
649	32.76	38.68	28.84	36.42	32.76	39.37
650	32.80	38.71	28.88	36.46	32.80	39.40
651	32.86	38.79	28.95	36.52	32.86	39.47
652	32.94	38.86	29.03	36.60	32.95	39.57
653	32.97	38.91	29.09	36.63	32.98	39.65
654	33.03	38.95	29.14	36.69	33.04	39.70
655	33.06	39.01	29.17	36.74	33.07	39.73
656	33.10	39.04	29.21	36.77	33.11	39.77
657	33.14	39.16	29.26	36.88	33.15	39.85
658	33.20	39.27	29.29	36.99	33.19	39.93
659	33.26	39.33	29.35	37.05	33.23	40.01
660	33.31	39.39	29.38	37.09	33.27	40.07
661	33.37	39.46	29.44	37.17	33.32	40.14
662	33.41	39.50	29.48	37.21	33.37	40.19
663	33.45	39.54	29.52	37.25	33.41	40.22
664	33.49	39.58	29.55	37.29	33.44	40.26
665	33.52	39.62	29.61	37.33	33.48	40.31
666	33.57	39.66	29.64	37.37	33.52	40.34
667	33.62	39.71	29.69	37.42	33.57	40.39
668	33.64	39.74	29.73	37.45	33.61	40.42
669	33.69	39.78	29.76	37.49	33.64	40.46
670	33.73	39.82	29.80	37.53	33.68	40.50
671	33.76	39.85	29.84	37.56	33.72	40.54
672	33.80	39.90	29.88	37.61	33.75	40.57
673	33.86	39.96	29.93	37.66	33.81	40.63
674	33.92	40.01	29.98	37.72	33.87	40.71
675	33.96	40.08	30.03	37.79	33.91	40.78
676	34.00	40.16	30.07	37.86	33.95	40.86
677	34.05	40.21	30.10	37.93	33.99	40.93
678	34.09	40.29	30.15	38.01	34.04	41.00
679	34.16	40.36	30.19	38.09	34.09	41.09
680	34.23	40.43	30.27	38.16	34.16	41.16
681	34.31	40.57	30.30	38.24	34.21	41.23
682	34.38	40.68	30.36	38.32	34.27	41.35
683	34.44	40.81	30.42	38.38	34.33	41.42
684	34.50	40.90	30.47	38.44	34.39	41.47
685	34.55	40.94	30.52	38.47	34.44	41.56
686	34.62	41.02	30.57	38.56	34.48	41.69
687	34.69	41.10	30.65	38.63	34.56	41.78
688	34.75	41.15	30.69	38.68	34.61	41.82
689	34.79	41.20	30.74	38.72	34.66	41.90
690	34.82	41.29	30.76	38.76	34.69	42.00
691	34.94	41.42	30.81	38.88	34.74	42.10
692	35.05	41.57	30.85	38.99	34.82	42.28
693	35.09	41.64	30.88	39.02	34.86	42.36
694	35.12	41.68	30.91	39.05	34.89	42.44
695	35.20	41.75	30.97	39.13	34.96	42.52
696	35.25	41.80	31.01	39.17	35.01	42.57
697	35.30	41.85	31.07	39.23	35.06	42.61
698	35.35	41.92	31.12	39.27	35.12	42.69
699	35.39	42.04	31.15	39.32	35.16	42.81
700	35.43	42.14	31.20	39.39	35.20	42.89
701	35.47	42.19	31.22	39.44	35.25	42.93
702	35.59	42.29	31.26	39.52	35.34	43.01
703	35.64	42.34	31.30	39.57	35.38	43.06
704	35.68	42.38	31.34	39.61	35.42	43.09
705	35.71	42.41	31.37	39.64	35.46	43.13
706	35.76	42.46	31.42	39.68	35.49	43.17
707	35.87	42.65	31.45	39.75	35.55	43.33
708	35.95	42.75	31.50	39.84	35.62	43.41
709	36.00	42.84	31.54	39.91	35.67	43.49
710	36.06	42.88	31.58	39.98	35.72	43.53
711	36.15	42.99	31.62	40.09	35.77	43.64
712	36.21	43.08	31.65	40.16	35.82	43.76
713	36.39	43.22	31.68	40.32	35.90	43.93
714	36.48	43.32	31.72	40.42	35.97	44.03
715	36.56	43.41	31.77	40.51	36.05	44.11
716	36.63	43.50	31.81	40.60	36.11	44.21
717	36.72	43.59	31.85	40.74	36.18	44.34
718	36.82	43.74	31.93	40.87	36.24	44.46
719	36.91	43.84	31.97	40.98	36.28	44.58
720	36.98	43.88	32.01	41.09	36.33	44.66
721	37.03	43.93	32.04	41.13	36.38	44.70
722	37.09	44.00	32.08	41.22	36.44	44.79
723	37.14	44.05	32.12	41.27	36.49	44.84
724	37.20	44.15	32.17	41.37	36.53	44.95
725	37.23	44.22	32.21	41.45	36.57	45.04
726	37.31	44.29	32.25	41.53	36.61	45.15
727	37.34	44.36	32.28	41.60	36.64	45.23
728	37.46	44.44	32.33	41.68	36.70	45.30
729	37.54	44.51	32.38	41.74	36.77	45.37
730	37.58	44.60	32.42	41.84	36.83	45.47
731	37.62	44.68	32.47	41.92	36.87	45.54
732	37.66	44.72	32.51	42.03	36.92	45.65
733	37.73	44.78	32.55	42.09	36.98	45.71
734	37.83	44.88	32.59	42.19	37.04	45.84
735	37.94	44.94	32.62	42.25	37.07	45.92
736	38.01	45.00	32.66	42.31	37.15	45.98
737	38.05	45.04	32.71	42.36	37.20	46.04
738	38.10	45.11	32.75	42.40	37.25	46.11
739	38.14	45.17	32.79	42.48	37.30	46.18
740	38.18	45.21	32.82	42.51	37.32	46.22
741	38.22	45.25	32.85	42.58	37.36	46.29
742	38.25	45.32	32.89	42.65	37.40	46.37
743	38.33	45.40	32.93	42.72	37.47	46.44
744	38.40	45.48	33.01	42.80	37.55	46.54
745	38.49	45.60	33.05	42.94	37.60	46.67
746	38.57	45.71	33.07	43.06	37.66	46.75
747	38.61	45.79	33.15	43.15	37.75	46.86
748	38.69	45.89	33.19	43.23	37.89	46.98
749	38.71	45.99	33.23	43.30	37.97	47.04
750	38.85	46.08	33.29	43.37	38.04	47.12
751	38.92	46.18	33.34	43.49	38.07	47.23
752	38.97	46.27	33.38	43.58	38.16	47.33
753	39.04	46.36	33.41	43.71	38.28	47.46
754	39.08	46.52	33.47	43.84	38.34	47.58
755	39.12	46.65	33.51	43.92	38.38	47.73
756	39.16	46.73	33.53	43.99	38.43	47.80
757	39.23	46.80	33.59	44.06	38.50	47.88
758	39.27	46.89	33.64	44.10	38.55	47.97
759	39.33	47.02	33.69	44.20	38.63	48.10
760	39.38	47.13	33.74	44.32	38.73	48.23
761	39.42	47.28	33.78	44.41	38.78	48.35
762	39.47	47.37	33.82	44.51	38.83	48.44
763	39.52	47.44	33.89	44.58	38.92	48.52
764	39.59	47.52	33.97	44.66	38.98	48.59
765	39.64	47.61	34.01	44.70	39.04	48.64
766	39.69	47.68	34.06	44.78	39.09	48.71
767	39.73	47.73	34.10	44.82	39.14	48.76
768	39.79	47.78	34.14	44.87	39.19	48.81
769	39.84	47.82	34.19	44.91	39.25	48.88
770	39.87	47.90	34.21	44.99	39.29	48.95
771	39.91	47.96	34.24	45.04	39.35	49.02
772	39.96	48.01	34.28	45.10	39.39	49.06
773	40.03	48.09	34.33	45.17	39.48	49.15
774	40.10	48.17	34.38	45.25	39.55	49.24
775	40.15	48.21	34.43	45.29	39.60	49.34
776	40.19	48.24	34.46	45.33	39.63	49.38
777	40.22	48.28	34.49	45.37	39.66	49.42
778	40.27	48.36	34.54	45.43	39.72	49.50
779	40.31	48.39	34.57	45.47	39.75	49.53
780	40.35	48.44	34.62	45.51	39.80	49.59
781	40.42	48.51	34.68	45.59	39.85	49.65
782	40.47	48.56	34.72	45.63	39.89	49.71
783	40.52	48.60	34.78	45.68	39.94	49.76
784	40.55	48.68	34.80	45.75	39.97	49.83
785	40.62	48.74	34.85	45.82	40.04	49.90
786	40.66	48.87	34.90	45.90	40.09	50.02
787	40.71	48.94	34.95	45.99	40.16	50.09
788	40.79	49.05	35.00	46.12	40.21	50.19
789	40.87	49.10	35.04	46.19	40.29	50.26
790	40.94	49.24	35.09	46.33	40.34	50.39
791	41.07	49.31	35.13	46.47	40.42	50.53
792	41.15	49.43	35.19	46.57	40.53	50.65
793	41.23	49.57	35.24	46.70	40.58	50.77
794	41.29	49.67	35.28	46.81	40.64	50.89
795	41.34	49.78	35.34	46.90	40.69	51.00
796	41.40	49.89	35.37	47.00	40.77	51.10
797	41.46	50.02	35.42	47.12	40.88	51.23
798	41.49	50.07	35.46	47.17	40.92	51.27
799	41.57	50.14	35.51	47.24	41.00	51.35
800	41.65	50.22	35.57	47.32	41.08	51.43
801	41.70	50.28	35.62	47.41	41.13	51.48
802	41.78	50.41	35.67	47.49	41.21	51.54
803	41.85	50.50	35.71	47.61	41.25	51.63
804	41.92	50.64	35.76	47.75	41.35	51.77
805	42.03	50.73	35.81	47.80	41.46	51.88
806	42.11	50.78	35.84	47.88	41.54	51.92
807	42.23	50.91	35.89	48.00	41.62	52.11
808	42.31	50.97	35.95	48.09	41.70	52.16
809	42.42	51.07	36.05	48.19	41.77	52.27
810	42.52	51.18	36.15	48.29	41.84	52.38
811	42.58	51.23	36.19	48.35	41.90	52.43
812	42.61	51.29	36.23	48.40	41.94	52.49
813	42.69	51.39	36.28	48.47	42.02	52.60
814	42.80	51.52	36.32	48.63	42.18	52.74
815	42.85	51.63	36.42	48.72	42.29	52.85
816	42.95	51.77	36.48	48.82	42.38	52.98
817	43.07	51.90	36.57	48.95	42.49	53.11
818	43.19	52.06	36.64	49.08	42.62	53.28
819	43.26	52.11	36.69	49.13	42.67	53.38
820	43.34	52.16	36.74	49.21	42.72	53.42
821	43.40	52.21	36.78	49.27	42.78	53.48
822	43.50	52.33	36.83	49.39	42.90	53.62
823	43.57	52.42	36.89	49.50	42.95	53.72
824	43.65	52.56	36.96	49.62	43.07	53.85
825	43.73	52.74	37.00	49.74	43.19	53.99
826	43.78	52.83	37.04	49.82	43.32	54.06
827	43.87	52.91	37.12	49.93	43.40	54.16
828	43.93	52.96	37.17	49.97	43.46	54.25
829	44.01	53.04	37.23	50.06	43.54	54.34
830	44.14	53.18	37.32	50.20	43.67	54.46
831	44.20	53.24	37.41	50.28	43.74	54.55
832	44.26	53.28	37.48	50.35	43.80	54.58
833	44.31	53.31	37.52	50.39	43.85	54.63
834	44.34	53.36	37.57	50.43	43.89	54.68
835	44.39	53.44	37.63	50.51	43.95	54.76
836	44.45	53.49	37.67	50.56	44.01	54.80
837	44.50	53.53	37.72	50.61	44.05	54.84
838	44.55	53.58	37.77	50.65	44.10	54.90
839	44.58	53.63	37.80	50.68	44.16	54.93
840	44.63	53.66	37.84	50.73	44.20	54.97
841	44.67	53.70	37.88	50.76	44.23	55.01
842	44.70	53.75	37.91	50.80	44.28	55.05
843	44.76	53.79	37.97	50.86	44.33	55.10
844	44.80	53.89	38.01	50.90	44.42	55.17
845	44.85	53.94	38.05	50.95	44.46	55.22
846	44.90	53.99	38.09	51.00	44.51	55.26
847	44.92	54.02	38.13	51.02	44.55	55.30
848	45.01	54.11	38.18	51.12	44.62	55.37
849	45.04	54.18	38.22	51.19	44.65	55.46
850	45.08	54.27	38.26	51.27	44.70	55.52
851	45.13	54.31	38.30	51.32	44.74	55.56
852	45.17	54.36	38.37	51.36	44.79	55.61
853	45.21	54.41	38.41	51.42	44.83	55.67
854	45.25	54.45	38.45	51.49	44.87	55.72
855	45.31	54.53	38.50	51.58	44.93	55.80
856	45.35	54.57	38.54	51.61	44.97	55.85
857	45.39	54.63	38.58	51.66	45.02	55.90
858	45.48	54.75	38.62	51.78	45.15	56.03
859	45.52	54.85	38.66	51.86	45.23	56.10
860	45.60	54.92	38.70	51.93	45.31	56.18
861	45.67	55.00	38.75	52.00	45.37	56.25
862	45.75	55.07	38.81	52.13	45.46	56.33
863	45.80	55.14	38.87	52.20	45.53	56.41
864	45.85	55.22	38.92	52.27	45.60	56.54
865	45.92	55.30	38.96	52.33	45.69	56.64
866	45.99	55.37	39.02	52.40	45.77	56.72
867	46.07	55.46	39.09	52.48	45.85	56.79
868	46.15	55.53	39.14	52.55	45.93	56.87
869	46.22	55.60	39.21	52.63	46.00	56.98
870	46.34	55.70	39.29	52.72	46.09	57.08
871	46.45	55.82	39.35	52.84	46.21	57.20
872	46.53	55.94	39.39	52.93	46.32	57.32
873	46.64	56.06	39.45	53.01	46.40	57.41
874	46.73	56.15	39.52	53.09	46.49	57.48
875	46.82	56.24	39.62	53.19	46.58	57.60
876	46.89	56.32	39.69	53.26	46.68	57.71
877	46.98	56.40	39.77	53.33	46.75	57.79
878	47.05	56.48	39.85	53.42	46.84	57.88
879	47.12	56.55	39.92	53.49	46.91	58.02
880	47.20	56.62	39.99	53.61	46.98	58.10
881	47.24	56.65	40.03	53.65	47.01	58.13
882	47.30	56.74	40.08	53.71	47.07	58.18
883	47.37	56.82	40.16	53.78	47.14	58.25
884	47.44	56.89	40.23	53.87	47.21	58.40
885	47.58	57.02	40.31	53.99	47.35	58.54
886	47.67	57.10	40.38	54.07	47.43	58.65
887	47.74	57.18	40.45	54.14	47.51	58.72
888	47.82	57.25	40.51	54.22	47.58	58.80
889	47.90	57.33	40.53	54.30	47.67	58.88
890	47.97	57.47	40.62	54.38	47.80	59.01
891	48.05	57.56	40.69	54.49	47.89	59.16
892	48.13	57.63	40.77	54.57	47.96	59.30
893	48.26	57.71	40.85	54.69	48.04	59.44
894	48.34	57.79	40.92	54.77	48.12	59.55
895	48.42	57.86	40.98	54.85	48.17	59.63
896	48.54	58.06	41.02	54.98	48.32	59.76
897	48.67	58.19	41.07	55.10	48.45	59.88
898	48.79	58.31	41.12	55.19	48.54	60.00
899	48.86	58.37	41.20	55.26	48.60	60.08
900	48.93	58.43	41.24	55.31	48.69	60.12
901	49.00	58.49	41.29	55.37	48.79	60.20
902	49.06	58.56	41.34	55.44	48.84	60.25
903	49.11	58.63	41.45	55.49	48.93	60.43
904	49.18	58.74	41.53	55.59	49.00	60.54
905	49.27	58.82	41.58	55.67	49.07	60.66
906	49.31	58.94	41.63	55.78	49.18	60.77
907	49.39	59.03	41.72	55.86	49.27	60.85
908	49.48	59.13	41.80	55.94	49.37	60.93
909	49.59	59.21	41.92	55.97	49.42	61.06
910	49.65	59.28	42.04	56.03	49.47	61.16
911	49.79	59.40	42.17	56.14	49.59	61.31
912	49.86	59.48	42.23	56.21	49.66	61.38
913	49.93	59.56	42.26	56.29	49.75	61.46
914	50.01	59.64	42.31	56.37	49.83	61.54
915	50.06	59.69	42.36	56.41	49.88	61.58
916	50.10	59.74	42.38	56.47	49.93	61.64
917	50.20	59.82	42.46	56.53	50.01	61.72
918	50.31	59.93	42.54	56.64	50.12	61.83
919	50.38	60.01	42.59	56.71	50.20	61.91
920	50.43	60.09	42.63	56.76	50.28	61.99
921	50.48	60.16	42.67	56.81	50.35	62.07
922	50.54	60.24	42.72	56.88	50.43	62.16
923	50.71	60.40	42.75	56.94	50.54	62.27
924	50.84	60.55	42.81	57.02	50.70	62.43
925	50.90	60.60	42.84	57.10	50.74	62.50
926	51.04	60.72	42.91	57.22	50.85	62.62
927	51.12	60.80	42.96	57.31	50.89	62.74
928	51.20	60.95	43.00	57.40	51.03	62.88
929	51.27	61.02	43.07	57.47	51.12	62.96
930	51.39	61.09	43.11	57.59	51.18	63.09
931	51.48	61.15	43.17	57.67	51.26	63.18
932	51.56	61.23	43.24	57.75	51.34	63.25
933	51.67	61.34	43.32	57.87	51.46	63.36
934	51.75	61.41	43.40	57.94	51.53	63.45
935	51.82	61.53	43.47	58.02	51.60	63.57
936	51.90	61.58	43.52	58.09	51.68	63.65
937	51.95	61.63	43.55	58.14	51.73	63.73
938	51.99	61.74	43.59	58.20	51.81	63.78
939	52.06	61.88	43.66	58.29	51.89	63.93
940	52.14	62.02	43.71	58.37	51.93	64.07
941	52.21	62.15	43.75	58.42	52.03	64.20
942	52.28	62.23	43.79	58.50	52.09	64.28
943	52.36	62.28	43.83	58.54	52.15	64.39
944	52.41	62.33	43.87	58.59	52.19	64.44
945	52.45	62.36	43.90	58.62	52.23	64.47
946	52.59	62.50	44.02	58.77	52.37	64.61
947	52.71	62.62	44.15	58.91	52.50	64.75
948	52.84	62.74	44.24	59.04	52.57	64.89
949	52.88	62.86	44.28	59.17	52.71	65.01
950	52.98	62.96	44.33	59.28	52.81	65.14
951	53.03	63.01	44.36	59.34	52.85	65.20
952	53.07	63.07	44.40	59.38	52.89	65.24
953	53.19	63.17	44.45	59.46	53.02	65.34
954	53.27	63.31	44.54	59.56	53.13	65.47
955	53.31	63.34	44.57	59.61	53.17	65.54
956	53.36	63.39	44.62	59.65	53.21	65.59
957	53.40	63.43	44.66	59.71	53.25	65.63
958	53.44	63.48	44.70	59.75	53.29	65.69
959	53.49	63.54	44.74	59.81	53.32	65.74
960	53.56	63.59	44.78	59.86	53.37	65.79
961	53.61	63.64	44.82	59.92	53.42	65.84
962	53.65	63.67	44.86	59.96	53.45	65.91
963	53.69	63.73	44.91	60.00	53.51	65.95
964	53.74	63.77	44.95	60.06	53.54	66.02
965	53.77	63.81	45.00	60.10	53.59	66.07
966	53.83	63.87	45.05	60.16	53.65	66.14
967	53.89	63.97	45.11	60.22	53.71	66.24
968	53.95	64.02	45.15	60.27	53.76	66.32
969	53.99	64.11	45.20	60.31	53.79	66.41
970	54.03	64.18	45.24	60.38	53.87	66.49
971	54.07	64.24	45.27	60.44	53.94	66.56
972	54.11	64.30	45.31	60.49	53.99	66.60
973	54.15	64.34	45.36	60.53	54.04	66.64
974	54.22	64.41	45.39	60.60	54.08	66.71
975	54.26	64.46	45.44	60.65	54.17	66.79
976	54.31	64.50	45.48	60.70	54.22	66.84
977	54.34	64.55	45.51	60.75	54.25	66.88
978	54.39	64.59	45.56	60.80	54.30	66.92
979	54.45	64.64	45.60	60.86	54.35	67.02
980	54.56	64.75	45.68	60.97	54.46	67.13
981	54.73	64.92	45.72	61.13	54.63	67.30
982	54.79	64.99	45.78	61.20	54.69	67.36
983	54.84	65.09	45.82	61.27	54.77	67.47
984	54.89	65.14	45.86	61.32	54.81	67.52
985	54.94	65.19	45.91	61.38	54.87	67.57
986	55.00	65.24	45.95	61.43	54.92	67.63
987	55.03	65.28	46.00	61.47	54.96	67.67
988	55.09	65.33	46.05	61.52	55.02	67.72
989	55.13	65.39	46.08	61.57	55.05	67.79
990	55.17	65.44	46.13	61.63	55.11	67.83
991	55.26	65.60	46.17	61.78	55.25	67.98
992	55.33	65.76	46.21	61.94	55.38	68.14
993	55.50	66.02	46.28	62.18	55.51	68.25
994	55.62	66.11	46.34	62.27	55.60	68.38
995	55.72	66.18	46.39	62.40	55.70	68.45
996	55.78	66.25	46.43	62.47	55.76	68.51
997	55.83	66.36	46.48	62.58	55.86	68.61
998	55.93	66.50	46.54	62.67	56.08	68.75
999	56.06	66.67	46.60	62.82	56.27	68.93
1000	56.16	66.85	46.71	62.90	56.42	69.08
1001	56.26	66.98	46.80	63.01	56.55	69.21
1002	56.38	67.10	46.91	63.14	56.68	69.35
1003	56.51	67.22	47.02	63.26	56.80	69.47
1004	56.59	67.31	47.10	63.34	56.88	69.56
1005	56.64	67.40	47.15	63.40	56.93	69.65
1006	56.68	67.47	47.21	63.44	57.00	69.73
1007	56.78	67.58	47.28	63.54	57.10	69.84
1008	56.98	67.75	47.38	63.72	57.23	70.01
1009	57.11	67.92	47.44	63.90	57.42	70.19
1010	57.18	68.02	47.48	63.97	57.52	70.30
1011	57.26	68.15	47.55	64.08	57.63	70.43
1012	57.34	68.25	47.62	64.18	57.73	70.53
1013	57.42	68.33	47.67	64.25	57.79	70.61
1014	57.46	68.37	47.71	64.30	57.85	70.67
1015	57.55	68.46	47.77	64.38	57.93	70.74
1016	57.60	68.53	47.81	64.45	58.01	70.84
1017	57.65	68.60	47.86	64.52	58.05	70.99
1018	57.69	68.65	47.90	64.59	58.10	71.05
1019	57.83	68.74	47.94	64.73	58.20	71.17
1020	57.91	68.83	48.02	64.81	58.28	71.26
1021	58.01	68.92	48.14	64.93	58.37	71.38
1022	58.08	68.97	48.20	65.01	58.43	71.47
1023	58.17	69.03	48.27	65.13	58.48	71.56
1024	58.27	69.13	48.33	65.23	58.54	71.65
1025	58.41	69.21	48.42	65.37	58.62	71.74
1026	58.47	69.26	48.47	65.42	58.68	71.80
1027	58.53	69.33	48.51	65.49	58.75	71.87
1028	58.61	69.46	48.59	65.60	58.87	71.99
1029	58.70	69.54	48.65	65.68	58.99	72.07
1030	58.74	69.60	48.70	65.72	59.05	72.12
1031	58.86	69.72	48.75	65.83	59.17	72.25
1032	58.96	69.82	48.80	65.92	59.27	72.32
1033	59.02	69.87	48.85	65.98	59.33	72.42
1034	59.10	69.96	48.93	66.06	59.40	72.50
1035	59.17	70.08	49.01	66.16	59.49	72.64
1036	59.25	70.13	49.08	66.23	59.53	72.73
1037	59.35	70.21	49.14	66.34	59.59	72.85
1038	59.40	70.27	49.20	66.42	59.65	72.92
1039	59.48	70.37	49.28	66.50	59.75	73.04
1040	59.52	70.42	49.32	66.58	59.80	73.11
1041	59.60	70.49	49.39	66.65	59.88	73.25
1042	59.68	70.57	49.48	66.73	60.00	73.33
1043	59.75	70.61	49.53	66.83	60.08	73.37
1044	59.81	70.69	49.57	66.92	60.16	73.46
1045	59.91	70.80	49.62	67.02	60.26	73.55
1046	59.98	70.89	49.71	67.10	60.34	73.64
1047	60.10	70.96	49.78	67.23	60.43	73.76
1048	60.19	71.08	49.84	67.33	60.55	73.87
1049	60.31	71.19	49.94	67.45	60.68	74.03
1050	60.43	71.30	50.02	67.58	60.77	74.17
1051	60.58	71.44	50.09	67.73	60.90	74.35
1052	60.66	71.49	50.15	67.81	60.97	74.47
1053	60.82	71.62	50.24	67.97	61.10	74.61
1054	60.92	71.76	50.34	68.07	61.24	74.79
1055	61.01	71.88	50.43	68.20	61.30	74.90
1056	61.22	72.07	50.61	68.40	61.51	75.11
1057	61.44	72.33	50.68	68.63	61.77	75.35
1058	61.57	72.45	50.78	68.75	61.90	75.46
1059	61.66	72.53	50.86	68.87	62.03	75.53
1060	61.75	72.61	50.93	68.97	62.11	75.62
1061	61.86	72.69	51.01	69.07	62.18	75.71
1062	61.93	72.77	51.10	69.16	62.26	75.79
1063	62.06	72.88	51.27	69.32	62.39	75.93
1064	62.15	72.94	51.33	69.45	62.44	76.01
1065	62.27	73.03	51.37	69.58	62.53	76.13
1066	62.40	73.08	51.41	69.71	62.58	76.19
1067	62.45	73.12	51.47	69.75	62.62	76.23
1068	62.58	73.26	51.58	69.89	62.74	76.36
1069	62.71	73.32	51.66	69.99	62.83	76.55
1070	62.87	73.50	51.80	70.19	62.98	76.76
1071	63.01	73.62	51.92	70.32	63.11	76.88
1072	63.10	73.71	52.02	70.42	63.20	76.98
1073	63.22	73.84	52.11	70.55	63.33	77.11
1074	63.35	73.96	52.19	70.67	63.38	77.22
1075	63.47	74.09	52.27	70.79	63.51	77.34
1076	63.55	74.17	52.35	70.87	63.58	77.43
1077	63.60	74.22	52.39	70.91	63.63	77.47
1078	63.68	74.27	52.47	71.00	63.68	77.56
1079	63.82	74.40	52.60	71.13	63.81	77.68
1080	63.94	74.52	52.69	71.25	63.94	77.81
1081	64.05	74.64	52.81	71.38	64.06	77.94
1082	64.15	74.74	52.91	71.48	64.16	78.03
1083	64.23	74.81	52.98	71.57	64.23	78.12
1084	64.37	74.91	53.07	71.70	64.33	78.26
1085	64.52	75.04	53.17	71.85	64.46	78.41
1086	64.65	75.17	53.26	72.00	64.60	78.55
1087	64.77	75.27	53.36	72.12	64.65	78.67
1088	64.90	75.35	53.40	72.25	64.71	78.80
1089	65.00	75.48	53.45	72.35	64.84	78.90
1090	65.08	75.62	53.54	72.42	65.03	79.04
1091	65.31	75.89	53.78	72.74	65.32	79.30
1092	65.46	76.13	53.89	72.92	65.47	79.54
1093	65.54	76.30	53.95	73.07	65.57	79.69
1094	65.62	76.38	54.00	73.16	65.69	79.79
1095	65.72	76.46	54.06	73.30	65.74	79.92
1096	65.84	76.59	54.13	73.42	65.86	80.03
1097	65.91	76.66	54.22	73.50	65.94	80.10
1098	65.98	76.75	54.29	73.57	66.02	80.19
1099	66.07	76.83	54.37	73.66	66.11	80.29
1100	66.16	76.93	54.43	73.77	66.23	80.39
1101	66.24	77.02	54.48	73.89	66.28	80.49
1102	66.30	77.14	54.54	73.97	66.33	80.60
1103	66.40	77.23	54.62	74.08	66.41	80.70
1104	66.60	77.45	54.70	74.27	66.65	80.90
1105	66.70	77.72	54.91	74.57	66.89	81.17
1106	66.79	77.91	55.01	74.66	67.06	81.36
1107	66.87	78.03	55.05	74.75	67.18	81.48
1108	66.95	78.14	55.13	74.84	67.27	81.53
1109	67.00	78.26	55.18	74.95	67.39	81.63
1110	67.08	78.31	55.22	75.08	67.53	81.71
1111	67.16	78.39	55.30	75.15	67.61	81.79
1112	67.31	78.58	55.43	75.29	67.69	81.95
1113	67.40	78.67	55.49	75.38	67.79	82.05
1114	67.47	78.72	55.53	75.49	67.87	82.12
1115	67.52	78.80	55.59	75.58	67.92	82.22
1116	67.60	78.88	55.62	75.66	68.00	82.30
1117	67.69	78.97	55.70	75.77	68.10	82.40
1118	67.78	79.06	55.77	75.84	68.18	82.49
1119	67.98	79.28	55.84	76.06	68.36	82.69
1120	68.12	79.41	55.97	76.19	68.49	82.83
1121	68.16	79.51	56.02	76.28	68.60	82.92
1122	68.34	79.67	56.09	76.46	68.71	83.09
1123	68.48	79.81	56.18	76.58	68.84	83.24
1124	68.60	79.92	56.23	76.70	68.94	83.37
1125	68.71	79.99	56.31	76.82	69.03	83.48
1126	68.88	80.26	56.41	76.92	69.29	83.62
1127	69.09	80.47	56.52	77.11	69.44	83.90
1128	69.25	80.64	56.57	77.27	69.58	84.13
1129	69.37	80.78	56.65	77.40	69.66	84.26
1130	69.47	80.88	56.70	77.53	69.72	84.36
1131	69.58	80.98	56.77	77.67	69.81	84.47
1132	69.65	81.05	56.85	77.74	69.89	84.55
1133	69.74	81.13	56.92	77.81	69.97	84.62
1134	69.91	81.29	57.00	77.97	70.10	84.76
1135	70.03	81.38	57.08	78.11	70.20	84.90
1136	70.11	81.47	57.15	78.20	70.27	85.04
1137	70.19	81.54	57.21	78.32	70.34	85.11
1138	70.28	81.59	57.26	78.41	70.42	85.17
1139	70.35	81.74	57.32	78.49	70.56	85.25
1140	70.45	81.84	57.37	78.59	70.67	85.34
1141	70.57	81.94	57.43	78.71	70.71	85.46
1142	70.67	82.05	57.47	78.82	70.79	85.57
1143	70.78	82.17	57.58	78.94	70.92	85.70
1144	70.90	82.28	57.70	79.06	71.04	85.85
1145	70.96	82.39	57.79	79.18	71.14	85.96
1146	71.01	82.46	57.87	79.26	71.22	86.04
1147	71.07	82.54	57.94	79.30	71.29	86.11
1148	71.14	82.62	58.02	79.39	71.36	86.19
1149	71.23	82.70	58.08	79.46	71.45	86.31
1150	71.31	82.78	58.15	79.56	71.53	86.41
1151	71.38	82.85	58.20	79.64	71.60	86.47
1152	71.43	82.91	58.24	79.69	71.66	86.54
1153	71.49	82.97	58.29	79.75	71.72	86.59
1154	71.57	83.06	58.36	79.84	71.78	86.68
1155	71.69	83.18	58.44	79.97	71.93	86.81
1156	71.82	83.32	58.52	80.10	72.11	86.95
1157	71.95	83.44	58.61	80.23	72.24	87.08
1158	72.08	83.58	58.73	80.37	72.37	87.22
1159	72.21	83.71	58.86	80.50	72.50	87.34
1160	72.32	83.83	58.94	80.62	72.61	87.47
1161	72.44	83.94	59.03	80.73	72.71	87.58
1162	72.58	84.09	59.11	80.87	72.85	87.72
1163	72.72	84.22	59.19	81.01	72.97	87.86
1164	72.75	84.28	59.24	81.04	73.03	87.93
1165	72.88	84.42	59.28	81.17	73.11	88.05
1166	73.01	84.55	59.32	81.30	73.26	88.19
1167	73.10	84.63	59.40	81.41	73.43	88.28
1168	73.20	84.73	59.51	81.52	73.55	88.38
1169	73.34	84.91	59.63	81.67	73.74	88.57
1170	73.50	85.13	59.68	81.85	73.91	88.75
1171	73.65	85.35	59.93	82.10	74.10	88.99
1172	73.79	85.47	60.08	82.27	74.20	89.12
1173	73.92	85.61	60.18	82.40	74.34	89.25
1174	74.03	85.72	60.26	82.51	74.45	89.36
1175	74.19	85.88	60.35	82.68	74.58	89.53
1176	74.36	86.05	60.41	82.86	74.73	89.70
1177	74.49	86.18	60.45	82.98	74.81	89.83
1178	74.61	86.31	60.49	83.10	74.84	89.95
1179	74.70	86.42	60.55	83.20	74.92	90.03
1180	74.80	86.56	60.58	83.29	75.05	90.17
1181	74.88	86.64	60.65	83.37	75.13	90.24
1182	74.94	86.71	60.75	83.43	75.25	90.31
1183	75.04	86.80	60.84	83.53	75.34	90.40
1184	75.20	87.00	60.87	83.72	75.46	90.54
1185	75.37	87.14	60.91	83.86	75.58	90.66
1186	75.46	87.23	60.99	83.95	75.62	90.75
1187	75.55	87.35	61.03	84.08	75.73	90.88
1188	75.73	87.53	61.12	84.23	75.91	91.05
1189	75.78	87.57	61.15	84.28	75.96	91.11
1190	75.86	87.66	61.24	84.35	76.04	91.19
1191	75.96	87.74	61.28	84.45	76.11	91.27
1192	76.06	87.88	61.33	84.58	76.25	91.41
1193	76.14	87.97	61.40	84.67	76.33	91.49
1194	76.28	88.13	61.45	84.82	76.51	91.66
1195	76.42	88.29	61.48	85.03	76.67	91.84
1196	76.60	88.51	61.55	85.25	76.89	92.13
1197	76.69	88.61	61.64	85.34	76.98	92.26
1198	76.82	88.74	61.70	85.48	77.11	92.40
1199	76.96	88.92	61.74	85.62	77.30	92.59
1200	77.08	89.08	61.79	85.73	77.45	92.75
1201	77.22	89.24	61.92	85.89	77.61	92.91
1202	77.39	89.41	62.10	86.07	77.79	93.09
1203	77.57	89.59	62.24	86.24	77.96	93.26
1204	77.66	89.68	62.31	86.36	78.00	93.35
1205	77.70	89.74	62.37	86.41	78.05	93.41
1206	77.76	89.78	62.41	86.46	78.15	93.46
1207	77.80	89.84	62.47	86.52	78.26	93.51
1208	77.89	89.97	62.54	86.59	78.44	93.58
1209	78.05	90.15	62.71	86.76	78.63	93.75
1210	78.14	90.22	62.79	86.84	78.72	93.83
1211	78.21	90.31	62.86	86.91	78.80	93.95
1212	78.38	90.48	62.95	87.05	79.04	94.16
1213	78.51	90.60	63.06	87.16	79.16	94.35
1214	78.64	90.78	63.18	87.33	79.33	94.52
1215	78.81	90.94	63.35	87.50	79.51	94.69
1216	78.90	91.04	63.45	87.59	79.66	94.83
1217	79.07	91.22	63.54	87.77	79.84	95.02
1218	79.15	91.29	63.62	87.84	79.91	95.12
1219	79.23	91.35	63.67	87.92	79.97	95.16
1220	79.30	91.44	63.72	88.00	80.06	95.28
1221	79.38	91.51	63.79	88.07	80.13	95.37
1222	79.46	91.59	63.85	88.15	80.21	95.44
1223	79.50	91.62	63.88	88.22	80.28	95.51
1224	79.58	91.71	63.94	88.31	80.44	95.58
1225	79.64	91.75	63.95	88.36	80.48	95.62
1226	79.68	91.80	64.00	88.40	80.53	95.67
1227	79.75	91.87	64.06	88.48	80.60	95.74
1228	79.83	91.94	64.14	88.55	80.69	95.82
1229	79.89	91.98	64.15	88.59	80.79	95.85
1230	80.01	92.15	64.29	88.72	80.95	95.98
1231	80.05	92.18	64.31	88.75	80.99	96.02
1232	80.12	92.26	64.36	88.83	81.04	96.09
1233	80.23	92.34	64.39	88.94	81.13	96.18
1234	80.33	92.47	64.44	89.04	81.25	96.31
1235	80.43	92.61	64.47	89.08	81.35	96.52
1236	80.48	92.63	64.52	89.12	81.38	96.56
1237	80.54	92.73	64.56	89.18	81.47	96.64
1238	80.60	92.80	64.59	89.25	81.54	96.72
1239	80.68	92.87	64.64	89.31	81.61	96.78
1240	80.77	92.96	64.71	89.40	81.70	96.87
1241	80.88	93.09	64.85	89.53	81.83	97.00
1242	80.96	93.21	64.92	89.65	81.95	97.12
1243	81.01	93.25	64.98	89.70	82.00	97.17
1244	81.06	93.30	65.02	89.75	82.05	97.22
1245	81.12	93.36	65.04	89.81	82.11	97.28
1246	81.20	93.44	65.08	89.88	82.18	97.35
1247	81.27	93.51	65.16	89.96	82.26	97.48
1248	81.35	93.59	65.23	90.03	82.37	97.59
1249	81.39	93.65	65.26	90.08	82.41	97.65
1250	81.47	93.70	65.30	90.13	82.48	97.70
1251	81.56	93.78	65.38	90.22	82.56	97.79
1252	81.67	93.87	65.47	90.30	82.64	97.87
1253	81.73	93.93	65.51	90.37	82.69	97.93
1254	81.78	93.98	65.55	90.42	82.74	97.98
1255	81.85	94.05	65.60	90.49	82.81	98.05
1256	81.93	94.13	65.65	90.56	82.88	98.13
1257	82.01	94.21	65.70	90.64	82.94	98.22
1258	82.12	94.29	65.81	90.75	83.03	98.32
1259	82.24	94.41	65.85	90.87	83.12	98.45
1260	82.38	94.55	65.91	90.95	83.29	98.59
1261	82.47	94.70	65.95	91.05	83.42	98.75
1262	82.61	94.88	65.99	91.23	83.59	98.87
1263	82.75	95.01	66.06	91.41	83.73	99.01
1264	82.84	95.11	66.13	91.49	83.85	99.13
1265	82.90	95.20	66.26	91.58	83.92	99.21
1266	83.01	95.30	66.33	91.68	84.03	99.42
1267	83.06	95.42	66.36	91.71	84.10	99.56
1268	83.14	95.51	66.44	91.80	84.18	99.68
1269	83.28	95.64	66.50	91.97	84.32	99.87
1270	83.35	95.73	66.60	92.09	84.40	100.01
1271	83.50	95.90	66.76	92.25	84.58	100.20
1272	83.60	96.02	66.87	92.40	84.72	100.35
1273	83.68	96.14	67.03	92.52	84.84	100.47
1274	83.85	96.26	67.15	92.69	85.02	100.63
1275	83.93	96.35	67.27	92.78	85.11	100.78
1276	84.01	96.48	67.36	92.91	85.22	100.91
1277	84.06	96.53	67.44	92.96	85.27	100.96
1278	84.14	96.61	67.49	93.03	85.35	101.03
1279	84.19	96.66	67.54	93.09	85.40	101.09
1280	84.34	96.79	67.62	93.23	85.55	101.23
1281	84.48	96.94	67.77	93.37	85.69	101.38
1282	84.63	97.10	67.90	93.52	85.85	101.54
1283	84.78	97.24	68.04	93.67	86.00	101.69
1284	84.93	97.40	68.20	93.81	86.15	101.84
1285	85.04	97.55	68.24	93.88	86.23	101.93
1286	85.11	97.65	68.25	93.94	86.31	102.00
1287	85.18	97.76	68.32	94.03	86.42	102.14
1288	85.33	97.91	68.48	94.19	86.56	102.29
1289	85.41	98.00	68.56	94.27	86.72	102.36
1290	85.50	98.07	68.64	94.36	86.79	102.51
1291	85.63	98.18	68.71	94.50	86.90	102.65
1292	85.73	98.35	68.78	94.59	86.99	102.74
1293	85.84	98.50	68.82	94.69	87.11	102.85
1294	85.92	98.69	68.86	94.81	87.29	103.02
1295	86.06	98.87	68.90	94.97	87.47	103.21
1296	86.14	99.03	68.95	95.14	87.62	103.39
1297	86.27	99.18	69.04	95.26	87.78	103.54
1298	86.35	99.35	69.08	95.35	87.95	103.72
1299	86.50	99.53	69.15	95.49	88.10	103.90
1300	86.58	99.62	69.23	95.59	88.18	104.01
1301	86.73	99.76	69.37	95.74	88.33	104.15
1302	86.87	99.89	69.44	95.87	88.47	104.29
1303	87.01	100.01	69.52	96.03	88.59	104.45
1304	87.11	100.16	69.61	96.18	88.73	104.59
1305	87.24	100.31	69.64	96.29	88.88	104.73
1306	87.43	100.49	69.74	96.52	89.07	104.92
1307	87.61	100.68	69.83	96.69	89.25	105.11
1308	87.80	100.88	69.98	96.88	89.45	105.34
1309	88.00	101.06	70.01	97.02	89.64	105.51
1310	88.09	101.22	70.10	97.12	89.81	105.66
1311	88.22	101.35	70.18	97.22	89.99	105.74
1312	88.30	101.50	70.23	97.30	90.16	105.86
1313	88.38	101.59	70.28	97.37	90.24	105.95
1314	88.47	101.71	70.33	97.43	90.42	106.08
1315	88.61	101.86	70.46	97.58	90.57	106.22
1316	88.77	102.00	70.60	97.72	90.71	106.37
1317	88.91	102.15	70.73	97.85	90.86	106.50
1318	89.03	102.29	70.86	97.98	91.03	106.63
1319	89.17	102.43	70.90	98.12	91.18	106.68
1320	89.27	102.52	70.96	98.21	91.28	106.81
1321	89.39	102.63	71.05	98.33	91.37	106.93
1322	89.47	102.77	71.13	98.48	91.52	107.08
1323	89.62	102.92	71.27	98.62	91.67	107.23
1324	89.76	103.09	71.35	98.77	91.81	107.37
1325	89.85	103.21	71.42	98.85	92.01	107.45
1326	90.04	103.40	71.47	99.04	92.19	107.63
1327	90.16	103.52	71.61	99.15	92.29	107.73
1328	90.27	103.63	71.69	99.26	92.39	107.87
1329	90.41	103.78	71.81	99.41	92.52	108.02
1330	90.55	103.91	71.94	99.55	92.67	108.16
1331	90.69	104.06	72.09	99.70	92.81	108.30
1332	90.83	104.18	72.15	99.83	92.93	108.39
1333	90.89	104.31	72.21	99.96	93.05	108.52
1334	90.96	104.37	72.28	100.03	93.11	108.63
1335	91.02	104.49	72.34	100.08	93.18	108.76
1336	91.17	104.64	72.48	100.22	93.32	108.91
1337	91.26	104.77	72.57	100.35	93.45	109.04
1338	91.41	104.92	72.72	100.50	93.60	109.19
1339	91.56	105.06	72.82	100.65	93.73	109.33
1340	91.71	105.21	72.86	100.80	93.88	109.51
1341	91.82	105.32	72.90	100.92	94.00	109.67
1342	91.97	105.49	72.94	101.11	94.13	109.85
1343	92.11	105.63	73.03	101.26	94.26	109.99
1344	92.26	105.77	73.18	101.40	94.41	110.11
1345	92.40	105.92	73.26	101.54	94.59	110.26
1346	92.55	106.08	73.40	101.69	94.75	110.41
1347	92.70	106.26	73.44	101.83	94.93	110.56
1348	92.86	106.41	73.53	101.95	95.08	110.69
1349	92.98	106.50	73.64	102.07	95.17	110.80
1350	93.12	106.67	73.77	102.22	95.36	110.95
1351	93.27	106.83	73.91	102.37	95.55	111.10
1352	93.42	107.01	74.06	102.52	95.74	111.25
1353	93.56	107.20	74.20	102.65	95.92	111.40
1354	93.71	107.39	74.30	102.80	96.16	111.52
1355	93.88	107.60	74.40	102.98	96.40	111.72
1356	94.05	107.70	74.65	103.14	96.57	111.91
1357	94.20	107.84	74.80	103.28	96.79	112.06
1358	94.32	108.03	74.91	103.40	97.02	112.18
1359	94.46	108.18	75.00	103.55	97.24	112.33
1360	94.60	108.37	75.06	103.73	97.54	112.51
1361	94.83	108.55	75.17	103.96	97.73	112.70
1362	94.92	108.67	75.29	104.08	97.88	112.85
1363	95.16	108.88	75.43	104.25	98.07	113.01
1364	95.35	109.05	75.56	104.44	98.27	113.21
1365	95.50	109.19	75.71	104.59	98.45	113.35
1366	95.64	109.37	75.81	104.72	98.73	113.50
1367	95.76	109.55	75.92	104.84	98.93	113.73
1368	96.01	109.78	76.10	105.06	99.18	113.97
1369	96.29	110.05	76.38	105.34	99.43	114.22
1370	96.44	110.19	76.51	105.48	99.60	114.37
1371	96.58	110.35	76.59	105.66	99.76	114.55
1372	96.77	110.54	76.74	105.85	100.03	114.73
1373	96.89	110.72	76.87	105.96	100.22	114.87
1374	97.02	110.92	77.03	106.10	100.43	115.08
1375	97.33	111.23	77.32	106.42	100.72	115.40
1376	97.63	111.49	77.60	106.69	101.01	115.66
1377	97.78	111.63	77.71	106.84	101.14	115.80
1378	97.95	111.73	77.87	106.99	101.20	115.92
1379	98.13	111.86	77.91	107.14	101.41	116.07
1380	98.27	112.01	78.04	107.29	101.69	116.21
1381	98.40	112.16	78.14	107.39	101.83	116.32
1382	98.49	112.23	78.22	107.47	101.94	116.40
1383	98.57	112.30	78.28	107.54	102.05	116.52
1384	98.72	112.45	78.38	107.68	102.26	116.66
1385	98.84	112.55	78.47	107.81	102.37	116.78
1386	98.96	112.65	78.56	107.93	102.49	116.89
1387	99.10	112.79	78.65	108.07	102.62	117.01
1388	99.23	112.90	78.74	108.18	102.72	117.13
1389	99.30	112.98	78.82	108.29	102.80	117.24
1390	99.55	113.11	78.90	108.44	103.06	117.43
1391	99.69	113.26	79.05	108.58	103.21	117.57
1392	99.81	113.38	79.16	108.71	103.33	117.69
1393	100.08	113.60	79.31	108.96	103.58	117.93
1394	100.27	113.78	79.48	109.12	103.73	118.20
1395	100.41	113.91	79.61	109.26	103.96	118.39
1396	100.53	114.02	79.73	109.38	104.13	118.51
1397	100.64	114.18	79.85	109.53	104.23	118.67
1398	100.77	114.32	79.94	109.65	104.38	118.81
1399	100.90	114.44	80.06	109.78	104.53	118.94
1400	101.01	114.66	80.13	109.92	104.61	119.08
1401	101.19	114.91	80.26	110.10	104.70	119.24
1402	101.38	115.07	80.34	110.27	104.85	119.38
1403	101.58	115.29	80.48	110.47	105.09	119.58
1404	101.83	115.56	80.77	110.74	105.42	119.85
1405	101.97	115.69	80.90	110.88	105.52	119.98
1406	102.19	115.88	81.03	111.10	105.73	120.16
1407	102.32	116.04	81.25	111.26	105.87	120.28
1408	102.48	116.26	81.37	111.44	106.05	120.46
1409	102.60	116.45	81.49	111.57	106.27	120.65
1410	102.78	116.58	81.62	111.75	106.48	120.83
1411	103.00	116.76	81.82	111.99	106.74	121.07
1412	103.17	116.94	81.87	112.15	106.94	121.21
1413	103.30	117.13	81.96	112.30	107.17	121.33
1414	103.48	117.29	82.08	112.45	107.42	121.52
1415	103.62	117.45	82.17	112.59	107.58	121.67
1416	103.73	117.56	82.21	112.73	107.69	121.77
1417	103.85	117.65	82.29	112.85	107.81	121.88
1418	104.06	117.82	82.48	113.05	108.05	122.09
1419	104.20	117.96	82.51	113.20	108.17	122.23
1420	104.38	118.12	82.59	113.33	108.31	122.36
1421	104.57	118.26	82.64	113.51	108.48	122.54
1422	104.64	118.43	82.71	113.62	108.64	122.65
1423	104.77	118.62	82.74	113.79	108.87	122.83
1424	104.85	118.81	82.82	113.91	109.03	122.91
1425	105.03	118.98	82.93	114.08	109.25	123.14
1426	105.17	119.13	82.97	114.23	109.40	123.33
1427	105.32	119.31	83.09	114.37	109.58	123.52
1428	105.47	119.51	83.19	114.57	109.73	123.70
1429	105.62	119.66	83.34	114.71	109.88	123.85
1430	105.80	119.78	83.43	114.85	110.07	124.00
1431	106.02	119.99	83.62	115.07	110.33	124.19
1432	106.32	120.23	83.88	115.32	110.55	124.44
1433	106.47	120.37	84.00	115.47	110.75	124.62
1434	106.65	120.56	84.04	115.61	110.95	124.77
1435	106.78	120.69	84.12	115.75	111.12	124.91
1436	106.97	120.87	84.15	115.90	111.31	125.09
1437	107.13	121.05	84.20	116.09	111.54	125.24
1438	107.33	121.30	84.35	116.32	111.72	125.47
1439	107.57	121.56	84.58	116.62	111.96	125.76
1440	107.75	121.74	84.66	116.77	112.14	125.91
1441	107.96	121.84	84.80	116.90	112.31	126.06
1442	108.06	122.00	84.82	117.06	112.51	126.24
1443	108.18	122.15	84.92	117.21	112.69	126.39
1444	108.37	122.30	85.13	117.36	112.88	126.54
1445	108.57	122.39	85.28	117.48	112.99	126.66
1446	108.73	122.57	85.36	117.63	113.10	126.84
1447	108.85	122.72	85.43	117.81	113.33	127.02
1448	108.99	122.88	85.50	117.96	113.46	127.19
1449	109.09	122.99	85.57	118.06	113.57	127.30
1450	109.19	123.13	85.61	118.20	113.70	127.40
1451	109.31	123.33	85.71	118.37	113.86	127.59
1452	109.39	123.42	85.79	118.48	113.96	127.70
1453	109.46	123.49	85.86	118.55	114.04	127.77

==> data/bt_profit.txt <==
testday	AT	BE	CH	DE	FR	NL
0	0.000	0.000	0.000	0.000	0.000	0.000
1	0.005	0.005	0.005	0.005	0.006	0.005
2	0.008	0.009	0.008	0.009	0.010	0.009
3	0.013	0.013	0.012	0.013	0.015	0.013
4	0.021	0.022	0.021	0.021	0.022	0.021
5	0.040	0.041	0.040	0.043	0.041	0.041
6	0.060	0.061	0.060	0.063	0.062	0.061
7	0.065	0.065	0.064	0.067	0.067	0.065
8	0.070	0.071	0.069	0.073	0.072	0.071
9	0.073	0.074	0.072	0.076	0.076	0.075
10	0.078	0.080	0.078	0.081	0.082	0.080
11	0.085	0.087	0.085	0.088	0.088	0.087
12	0.093	0.094	0.092	0.096	0.094	0.095
13	0.098	0.099	0.097	0.101	0.099	0.100
14	0.100	0.101	0.100	0.103	0.102	0.102
15	0.103	0.105	0.103	0.107	0.107	0.105
16	0.107	0.109	0.106	0.110	0.111	0.109
17	0.111	0.112	0.110	0.114	0.115	0.113
18	0.118	0.120	0.117	0.121	0.122	0.120
19	0.126	0.128	0.125	0.129	0.129	0.128
20	0.133	0.135	0.131	0.136	0.135	0.135
21	0.139	0.142	0.138	0.142	0.142	0.141
22	0.145	0.148	0.143	0.148	0.148	0.148
23	0.150	0.153	0.148	0.153	0.154	0.153
24	0.156	0.160	0.155	0.159	0.160	0.160
25	0.167	0.171	0.166	0.171	0.170	0.171
26	0.174	0.179	0.173	0.180	0.177	0.179
27	0.180	0.186	0.179	0.186	0.184	0.185
28	0.187	0.192	0.186	0.193	0.192	0.193
29	0.195	0.201	0.194	0.202	0.200	0.201
30	0.201	0.208	0.200	0.209	0.205	0.208
31	0.207	0.214	0.206	0.215	0.210	0.214
32	0.212	0.219	0.211	0.219	0.215	0.219
33	0.219	0.225	0.217	0.226	0.222	0.225
34	0.223	0.230	0.222	0.230	0.227	0.230
35	0.228	0.236	0.227	0.236	0.232	0.235
36	0.238	0.245	0.237	0.246	0.241	0.245
37	0.245	0.252	0.244	0.252	0.248	0.252
38	0.252	0.259	0.251	0.260	0.255	0.259
39	0.258	0.265	0.256	0.265	0.261	0.265
40	0.265	0.272	0.263	0.272	0.268	0.272
41	0.272	0.279	0.270	0.279	0.275	0.279
42	0.279	0.286	0.277	0.286	0.282	0.286
43	0.285	0.292	0.283	0.293	0.289	0.293
44	0.293	0.300	0.291	0.300	0.295	0.301
45	0.298	0.305	0.296	0.306	0.301	0.306
46	0.304	0.311	0.302	0.311	0.307	0.312
47	0.312	0.319	0.310	0.320	0.313	0.320
48	0.318	0.325	0.317	0.326	0.320	0.327
49	0.324	0.331	0.322	0.332	0.326	0.332
50	0.331	0.338	0.329	0.339	0.333	0.339
51	0.337	0.344	0.335	0.344	0.339	0.345
52	0.343	0.350	0.341	0.351	0.346	0.352
53	0.351	0.359	0.349	0.359	0.355	0.360
54	0.364	0.371	0.361	0.372	0.367	0.372
55	0.373	0.381	0.371	0.382	0.376	0.382
56	0.381	0.389	0.379	0.390	0.384	0.390
57	0.395	0.402	0.393	0.404	0.397	0.403
58	0.405	0.413	0.402	0.414	0.408	0.414
59	0.413	0.421	0.411	0.422	0.416	0.422
60	0.421	0.429	0.419	0.430	0.424	0.431
61	0.432	0.440	0.430	0.441	0.435	0.441
62	0.441	0.450	0.439	0.451	0.444	0.451
63	0.452	0.460	0.450	0.461	0.455	0.461
64	0.462	0.470	0.460	0.472	0.465	0.472
65	0.472	0.480	0.470	0.481	0.475	0.481
66	0.482	0.490	0.479	0.491	0.484	0.491
67	0.489	0.497	0.487	0.498	0.492	0.498
68	0.499	0.507	0.497	0.508	0.502	0.508
69	0.509	0.517	0.507	0.518	0.513	0.518
70	0.518	0.526	0.516	0.527	0.523	0.527
71	0.529	0.537	0.527	0.539	0.533	0.539
72	0.542	0.550	0.540	0.552	0.544	0.552
73	0.551	0.559	0.549	0.560	0.554	0.560
74	0.561	0.569	0.559	0.571	0.564	0.571
75	0.571	0.579	0.569	0.585	0.575	0.582
76	0.583	0.592	0.580	0.598	0.586	0.595
77	0.598	0.608	0.591	0.613	0.601	0.611
78	0.608	0.618	0.601	0.623	0.611	0.621
79	0.620	0.631	0.613	0.635	0.622	0.633
80	0.629	0.640	0.623	0.645	0.632	0.643
81	0.639	0.650	0.632	0.655	0.642	0.653
82	0.651	0.661	0.644	0.666	0.653	0.664
83	0.667	0.679	0.657	0.683	0.669	0.682
84	0.679	0.691	0.669	0.695	0.682	0.694
85	0.690	0.702	0.679	0.706	0.693	0.705
86	0.699	0.712	0.689	0.715	0.704	0.715
87	0.719	0.732	0.708	0.735	0.723	0.735
88	0.730	0.743	0.720	0.746	0.733	0.746
89	0.738	0.751	0.727	0.754	0.741	0.754
90	0.747	0.760	0.736	0.763	0.750	0.763
91	0.758	0.771	0.746	0.774	0.762	0.774
92	0.767	0.781	0.755	0.783	0.771	0.784
93	0.777	0.790	0.765	0.793	0.782	0.793
94	0.789	0.802	0.777	0.805	0.793	0.805
95	0.805	0.818	0.793	0.821	0.808	0.821
96	0.818	0.830	0.803	0.835	0.818	0.832
97	0.827	0.839	0.813	0.844	0.827	0.842
98	0.840	0.852	0.825	0.857	0.840	0.855
99	0.850	0.862	0.835	0.867	0.850	0.865
100	0.859	0.871	0.845	0.876	0.860	0.874
101	0.866	0.878	0.852	0.884	0.867	0.881
102	0.876	0.888	0.861	0.893	0.877	0.890
103	0.882	0.894	0.868	0.900	0.883	0.897
104	0.891	0.903	0.877	0.909	0.892	0.906
105	0.900	0.911	0.886	0.917	0.901	0.915
106	0.912	0.923	0.897	0.929	0.913	0.926
107	0.920	0.932	0.906	0.938	0.922	0.935
108	0.928	0.939	0.913	0.945	0.930	0.943
109	0.934	0.945	0.919	0.951	0.936	0.949
110	0.937	0.948	0.922	0.954	0.939	0.951
111	0.942	0.953	0.927	0.960	0.945	0.957
112	0.948	0.959	0.932	0.966	0.952	0.963
113	0.955	0.966	0.940	0.973	0.961	0.970
114	0.964	0.975	0.948	0.983	0.970	0.979
115	0.973	0.983	0.956	0.991	0.977	0.987
116	0.983	0.993	0.967	1.002	0.987	0.997
117	0.993	1.003	0.976	1.011	0.997	1.007
118	1.001	1.010	0.984	1.019	1.006	1.015
119	1.010	1.019	0.993	1.029	1.016	1.024
120	1.021	1.030	1.004	1.039	1.026	1.034
121	1.033	1.042	1.015	1.051	1.036	1.046
122	1.041	1.051	1.024	1.060	1.046	1.055
123	1.049	1.058	1.032	1.068	1.054	1.064
124	1.057	1.067	1.040	1.076	1.063	1.073
125	1.065	1.075	1.048	1.084	1.071	1.081
126	1.072	1.082	1.055	1.091	1.078	1.088
127	1.077	1.087	1.060	1.096	1.083	1.093
128	1.083	1.093	1.065	1.101	1.088	1.098
129	1.092	1.102	1.075	1.111	1.098	1.108
130	1.100	1.109	1.082	1.118	1.106	1.115
131	1.107	1.116	1.089	1.125	1.113	1.122
132	1.115	1.125	1.098	1.134	1.121	1.131
133	1.122	1.132	1.105	1.141	1.128	1.138
134	1.129	1.139	1.111	1.148	1.135	1.145
135	1.135	1.145	1.117	1.154	1.141	1.150
136	1.146	1.156	1.128	1.165	1.152	1.162
137	1.157	1.168	1.139	1.176	1.163	1.174
138	1.170	1.180	1.152	1.189	1.176	1.187
139	1.178	1.188	1.160	1.197	1.184	1.194
140	1.184	1.194	1.166	1.203	1.189	1.200
141	1.192	1.202	1.174	1.210	1.197	1.208
142	1.199	1.209	1.181	1.219	1.205	1.216
143	1.206	1.217	1.188	1.226	1.212	1.224
144	1.209	1.219	1.190	1.229	1.215	1.227
145	1.214	1.225	1.195	1.235	1.221	1.232
146	1.219	1.230	1.200	1.240	1.226	1.237
147	1.223	1.234	1.205	1.244	1.231	1.242
148	1.232	1.244	1.213	1.254	1.238	1.252
149	1.239	1.250	1.220	1.260	1.244	1.260
150	1.248	1.259	1.229	1.270	1.254	1.269
151	1.258	1.268	1.238	1.279	1.262	1.279
152	1.266	1.277	1.248	1.288	1.269	1.287
153	1.270	1.282	1.252	1.292	1.275	1.292
154	1.277	1.288	1.258	1.299	1.282	1.298
155	1.283	1.296	1.265	1.306	1.290	1.306
156	1.289	1.301	1.270	1.312	1.294	1.311
157	1.302	1.315	1.284	1.325	1.303	1.324
158	1.316	1.329	1.298	1.339	1.317	1.339
159	1.323	1.337	1.304	1.346	1.324	1.348
160	1.330	1.346	1.312	1.353	1.332	1.358
161	1.337	1.353	1.319	1.360	1.339	1.366
162	1.342	1.359	1.325	1.365	1.344	1.371
163	1.346	1.363	1.328	1.369	1.348	1.376
164	1.352	1.368	1.334	1.375	1.354	1.382
165	1.360	1.377	1.342	1.383	1.363	1.390
166	1.366	1.382	1.348	1.389	1.367	1.395
167	1.371	1.387	1.353	1.394	1.372	1.399
168	1.373	1.390	1.356	1.397	1.378	1.404
169	1.377	1.395	1.359	1.401	1.384	1.408
170	1.381	1.399	1.363	1.405	1.387	1.412
171	1.386	1.405	1.369	1.410	1.393	1.418
172	1.394	1.413	1.376	1.418	1.401	1.425
173	1.400	1.419	1.382	1.425	1.406	1.432
174	1.410	1.429	1.392	1.435	1.417	1.442
175	1.415	1.434	1.397	1.441	1.422	1.447
176	1.427	1.446	1.409	1.453	1.434	1.459
177	1.434	1.454	1.417	1.461	1.441	1.467
178	1.449	1.469	1.431	1.476	1.455	1.482
179	1.457	1.478	1.440	1.486	1.464	1.491
180	1.465	1.485	1.447	1.494	1.473	1.498
181	1.468	1.489	1.451	1.498	1.477	1.501
182	1.474	1.494	1.456	1.504	1.482	1.507
183	1.480	1.500	1.462	1.510	1.487	1.513
184	1.485	1.506	1.467	1.515	1.492	1.518
185	1.488	1.508	1.470	1.518	1.497	1.521
186	1.493	1.514	1.475	1.523	1.501	1.526
187	1.498	1.519	1.479	1.527	1.505	1.530
188	1.498	1.521	1.479	1.528	1.509	1.530
189	1.501	1.530	1.484	1.532	1.515	1.536
190	1.506	1.535	1.488	1.537	1.520	1.541
191	1.511	1.540	1.492	1.542	1.524	1.547
192	1.515	1.544	1.496	1.546	1.528	1.552
193	1.519	1.548	1.500	1.550	1.533	1.556
194	1.524	1.556	1.504	1.555	1.537	1.561
195	1.530	1.564	1.510	1.561	1.540	1.568
196	1.534	1.570	1.514	1.566	1.547	1.575
197	1.536	1.572	1.515	1.568	1.551	1.577
198	1.539	1.574	1.517	1.570	1.555	1.580
199	1.544	1.579	1.522	1.575	1.562	1.585
200	1.552	1.587	1.530	1.583	1.569	1.593
201	1.560	1.595	1.538	1.591	1.574	1.600
202	1.565	1.600	1.541	1.595	1.578	1.605
203	1.571	1.606	1.548	1.602	1.585	1.611
204	1.580	1.615	1.556	1.610	1.593	1.619
205	1.587	1.623	1.563	1.618	1.599	1.629
206	1.593	1.628	1.569	1.624	1.604	1.635
207	1.603	1.638	1.579	1.634	1.613	1.644
208	1.605	1.641	1.581	1.636	1.617	1.648
209	1.606	1.642	1.582	1.637	1.621	1.651
210	1.608	1.644	1.583	1.639	1.624	1.654
211	1.610	1.646	1.585	1.641	1.627	1.656
212	1.616	1.652	1.591	1.647	1.634	1.662
213	1.621	1.657	1.595	1.651	1.638	1.666
214	1.631	1.668	1.606	1.662	1.648	1.677
215	1.638	1.674	1.612	1.668	1.655	1.683
216	1.643	1.679	1.617	1.674	1.660	1.688
217	1.649	1.685	1.623	1.680	1.666	1.694
218	1.656	1.692	1.629	1.687	1.672	1.701
219	1.661	1.697	1.635	1.692	1.677	1.706
220	1.670	1.706	1.643	1.701	1.686	1.715
221	1.683	1.720	1.657	1.714	1.700	1.729
222	1.690	1.728	1.663	1.721	1.706	1.735
223	1.698	1.735	1.671	1.729	1.714	1.743
224	1.704	1.741	1.675	1.735	1.720	1.750
225	1.714	1.750	1.681	1.745	1.729	1.759
226	1.717	1.754	1.684	1.748	1.732	1.763
227	1.723	1.760	1.691	1.754	1.739	1.770
228	1.728	1.765	1.695	1.759	1.745	1.775
229	1.732	1.769	1.699	1.763	1.750	1.779
230	1.735	1.772	1.703	1.767	1.753	1.783
231	1.742	1.780	1.709	1.774	1.759	1.790
232	1.745	1.783	1.713	1.776	1.763	1.793
233	1.753	1.791	1.720	1.785	1.770	1.801
234	1.765	1.802	1.731	1.796	1.781	1.812
235	1.768	1.805	1.734	1.799	1.785	1.816
236	1.772	1.810	1.739	1.804	1.789	1.820
237	1.778	1.816	1.745	1.810	1.794	1.826
238	1.787	1.824	1.754	1.819	1.802	1.835
239	1.791	1.829	1.758	1.823	1.808	1.839
240	1.797	1.834	1.763	1.828	1.812	1.844
241	1.801	1.838	1.767	1.832	1.816	1.849
242	1.807	1.845	1.772	1.839	1.822	1.855
243	1.812	1.849	1.777	1.843	1.827	1.860
244	1.814	1.852	1.779	1.846	1.831	1.863
245	1.817	1.856	1.782	1.849	1.836	1.866
246	1.821	1.860	1.786	1.853	1.840	1.871
247	1.825	1.864	1.789	1.857	1.843	1.875
248	1.829	1.868	1.793	1.861	1.848	1.880
249	1.832	1.873	1.798	1.864	1.852	1.884
250	1.840	1.879	1.803	1.872	1.858	1.891
251	1.844	1.884	1.807	1.877	1.863	1.895
252	1.846	1.887	1.808	1.879	1.867	1.897
253	1.855	1.905	1.818	1.889	1.875	1.910
254	1.864	1.916	1.827	1.899	1.884	1.920
255	1.879	1.931	1.842	1.914	1.898	1.935
256	1.897	1.949	1.860	1.931	1.916	1.954
257	1.907	1.959	1.870	1.942	1.929	1.964
258	1.911	1.964	1.873	1.946	1.935	1.968
259	1.914	1.967	1.877	1.950	1.938	1.972
260	1.918	1.971	1.880	1.954	1.942	1.976
261	1.925	1.979	1.887	1.961	1.948	1.983
262	1.932	1.986	1.894	1.968	1.955	1.990
263	1.940	1.994	1.903	1.976	1.963	1.999
264	1.947	2.001	1.908	1.984	1.970	2.006
265	1.952	2.007	1.913	1.989	1.976	2.012
266	1.958	2.012	1.918	1.994	1.980	2.017
267	1.962	2.017	1.922	1.999	1.985	2.023
268	1.967	2.024	1.928	2.005	1.990	2.029
269	1.977	2.037	1.938	2.018	2.000	2.043
270	1.988	2.049	1.949	2.029	2.011	2.054
271	1.992	2.054	1.952	2.034	2.018	2.060
272	1.997	2.059	1.957	2.040	2.025	2.065
273	2.004	2.066	1.963	2.047	2.031	2.072
274	2.015	2.077	1.974	2.060	2.043	2.083
275	2.027	2.089	1.986	2.072	2.054	2.095
276	2.038	2.101	1.997	2.083	2.065	2.106
277	2.050	2.117	2.008	2.097	2.076	2.119
278	2.059	2.126	2.017	2.108	2.086	2.131
279	2.069	2.138	2.027	2.119	2.100	2.140
280	2.078	2.147	2.036	2.129	2.110	2.151
281	2.087	2.156	2.045	2.138	2.118	2.162
282	2.096	2.165	2.054	2.147	2.127	2.171
283	2.105	2.173	2.062	2.156	2.136	2.180
284	2.114	2.183	2.071	2.165	2.146	2.190
285	2.128	2.197	2.085	2.179	2.161	2.204
286	2.143	2.212	2.100	2.194	2.176	2.220
287	2.159	2.229	2.116	2.211	2.193	2.237
288	2.177	2.246	2.134	2.228	2.209	2.254
289	2.191	2.260	2.148	2.243	2.224	2.269
290	2.204	2.273	2.161	2.255	2.237	2.282
291	2.225	2.294	2.182	2.276	2.258	2.303
292	2.246	2.315	2.203	2.298	2.279	2.324
293	2.258	2.327	2.215	2.309	2.289	2.336
294	2.279	2.348	2.236	2.331	2.310	2.357
295	2.293	2.363	2.250	2.345	2.324	2.372
296	2.309	2.378	2.266	2.361	2.339	2.387
297	2.325	2.394	2.282	2.377	2.354	2.403
298	2.339	2.408	2.296	2.391	2.369	2.417
299	2.353	2.422	2.310	2.405	2.385	2.431
300	2.363	2.432	2.320	2.415	2.399	2.442
301	2.374	2.444	2.332	2.427	2.411	2.454
302	2.390	2.460	2.347	2.443	2.425	2.469
303	2.402	2.472	2.359	2.455	2.437	2.481
304	2.414	2.486	2.372	2.467	2.449	2.495
305	2.428	2.499	2.385	2.481	2.460	2.508
306	2.459	2.529	2.415	2.512	2.492	2.539
307	2.475	2.547	2.431	2.530	2.510	2.557
308	2.488	2.558	2.442	2.544	2.525	2.569
309	2.503	2.573	2.456	2.558	2.539	2.584
310	2.520	2.592	2.473	2.575	2.557	2.600
311	2.541	2.614	2.496	2.597	2.578	2.622
312	2.561	2.634	2.516	2.616	2.599	2.642
313	2.583	2.656	2.537	2.638	2.621	2.663
314	2.602	2.675	2.556	2.657	2.640	2.682
315	2.623	2.696	2.577	2.678	2.660	2.703
316	2.647	2.720	2.601	2.702	2.683	2.727
317	2.667	2.740	2.621	2.722	2.703	2.747
318	2.689	2.763	2.643	2.744	2.724	2.770
319	2.706	2.780	2.660	2.761	2.745	2.786
320	2.723	2.797	2.677	2.778	2.764	2.803
321	2.738	2.812	2.693	2.794	2.779	2.819
322	2.754	2.828	2.708	2.809	2.793	2.834
323	2.772	2.847	2.727	2.828	2.812	2.853
324	2.801	2.876	2.755	2.858	2.841	2.883
325	2.819	2.895	2.772	2.876	2.859	2.901
326	2.835	2.912	2.789	2.893	2.875	2.918
327	2.860	2.937	2.813	2.918	2.901	2.943
328	2.880	2.956	2.832	2.937	2.920	2.962
329	2.895	2.971	2.847	2.952	2.936	2.977
330	2.911	2.988	2.864	2.969	2.952	2.994
331	2.921	2.997	2.872	2.978	2.962	3.003
332	2.929	3.005	2.880	2.987	2.969	3.012
333	2.938	3.014	2.889	2.996	2.978	3.021
334	2.947	3.023	2.897	3.004	2.990	3.029
335	2.955	3.031	2.906	3.013	3.003	3.038
336	2.965	3.041	2.916	3.023	3.013	3.048
337	2.975	3.051	2.926	3.033	3.024	3.057
338	2.984	3.060	2.935	3.042	3.034	3.066
339	2.993	3.070	2.943	3.051	3.042	3.076
340	3.001	3.078	2.953	3.059	3.051	3.084
341	3.020	3.096	2.971	3.077	3.066	3.103
342	3.035	3.111	2.986	3.093	3.082	3.118
343	3.050	3.126	3.002	3.108	3.097	3.133
344	3.066	3.142	3.018	3.124	3.112	3.149
345	3.081	3.158	3.032	3.139	3.127	3.165
346	3.091	3.170	3.044	3.149	3.138	3.179
347	3.107	3.186	3.060	3.165	3.154	3.194
348	3.121	3.200	3.073	3.179	3.168	3.207
349	3.136	3.215	3.089	3.194	3.183	3.223
350	3.150	3.229	3.103	3.208	3.198	3.237
351	3.162	3.241	3.115	3.221	3.211	3.249
352	3.167	3.246	3.120	3.225	3.216	3.253
353	3.181	3.260	3.133	3.239	3.230	3.267
354	3.194	3.273	3.147	3.253	3.244	3.281
355	3.207	3.286	3.159	3.265	3.257	3.293
356	3.218	3.297	3.171	3.278	3.271	3.305
357	3.236	3.315	3.189	3.295	3.289	3.322
358	3.251	3.330	3.204	3.310	3.304	3.337
359	3.269	3.347	3.221	3.328	3.320	3.355
360	3.286	3.364	3.239	3.345	3.337	3.372
361	3.299	3.379	3.252	3.359	3.353	3.386
362	3.313	3.392	3.266	3.372	3.367	3.400
363	3.327	3.406	3.279	3.386	3.381	3.413
364	3.341	3.420	3.294	3.400	3.395	3.428
365	3.354	3.434	3.307	3.414	3.407	3.441
366	3.366	3.445	3.319	3.426	3.418	3.453
367	3.379	3.458	3.332	3.438	3.430	3.465
368	3.393	3.472	3.346	3.452	3.444	3.480
369	3.405	3.485	3.358	3.463	3.459	3.491
370	3.416	3.499	3.369	3.476	3.471	3.504
371	3.431	3.514	3.384	3.491	3.486	3.519
372	3.448	3.530	3.400	3.508	3.502	3.535
373	3.464	3.546	3.416	3.524	3.517	3.551
374	3.484	3.566	3.436	3.544	3.536	3.571
375	3.500	3.582	3.452	3.560	3.551	3.587
376	3.517	3.600	3.470	3.577	3.568	3.605
377	3.536	3.618	3.488	3.596	3.587	3.623
378	3.556	3.639	3.509	3.617	3.607	3.644
379	3.578	3.660	3.530	3.638	3.628	3.665
380	3.603	3.685	3.555	3.663	3.653	3.691
381	3.642	3.725	3.595	3.702	3.691	3.731
382	3.661	3.744	3.614	3.721	3.713	3.750
383	3.683	3.765	3.635	3.743	3.737	3.771
384	3.704	3.787	3.656	3.764	3.758	3.792
385	3.725	3.808	3.678	3.785	3.778	3.813
386	3.743	3.826	3.696	3.803	3.798	3.832
387	3.756	3.839	3.709	3.816	3.814	3.844
388	3.773	3.855	3.725	3.833	3.830	3.861
389	3.788	3.871	3.741	3.848	3.846	3.877
390	3.807	3.890	3.760	3.867	3.864	3.895
391	3.822	3.907	3.775	3.882	3.879	3.911
392	3.840	3.928	3.792	3.902	3.898	3.928
393	3.857	3.948	3.809	3.919	3.914	3.948
394	3.885	3.977	3.837	3.947	3.942	3.977
395	3.901	3.992	3.853	3.963	3.959	3.993
396	3.922	4.015	3.874	3.985	3.981	4.014
397	3.938	4.031	3.891	4.001	3.998	4.031
398	3.952	4.045	3.905	4.015	4.013	4.044
399	3.966	4.059	3.919	4.028	4.027	4.058
400	3.983	4.077	3.936	4.046	4.046	4.075
401	3.999	4.095	3.952	4.062	4.062	4.092
402	4.030	4.126	3.981	4.092	4.093	4.122
403	4.046	4.144	3.999	4.109	4.111	4.138
404	4.063	4.160	4.015	4.125	4.129	4.155
405	4.076	4.173	4.029	4.139	4.143	4.168
406	4.091	4.187	4.043	4.153	4.157	4.183
407	4.103	4.200	4.056	4.166	4.170	4.196
408	4.122	4.220	4.074	4.185	4.191	4.215
409	4.141	4.240	4.094	4.205	4.210	4.235
410	4.160	4.259	4.113	4.224	4.229	4.254
411	4.178	4.278	4.132	4.242	4.249	4.273
412	4.194	4.293	4.147	4.258	4.265	4.289
413	4.207	4.307	4.161	4.271	4.278	4.302
414	4.221	4.321	4.174	4.285	4.292	4.316
415	4.233	4.333	4.186	4.298	4.304	4.328
416	4.245	4.344	4.198	4.309	4.315	4.339
417	4.259	4.358	4.212	4.323	4.329	4.353
418	4.271	4.371	4.224	4.335	4.343	4.365
419	4.282	4.383	4.235	4.346	4.355	4.377
420	4.293	4.394	4.246	4.357	4.365	4.388
421	4.303	4.404	4.256	4.367	4.373	4.398
422	4.311	4.412	4.264	4.375	4.383	4.406
423	4.320	4.421	4.273	4.384	4.392	4.415
424	4.334	4.436	4.286	4.398	4.407	4.429
425	4.353	4.455	4.305	4.417	4.427	4.448
426	4.370	4.471	4.322	4.434	4.442	4.464
427	4.389	4.490	4.341	4.453	4.461	4.483
428	4.405	4.507	4.358	4.469	4.479	4.500
429	4.423	4.524	4.375	4.487	4.497	4.518
430	4.434	4.535	4.388	4.498	4.509	4.532
431	4.453	4.556	4.405	4.517	4.525	4.549
432	4.469	4.571	4.421	4.532	4.542	4.564
433	4.487	4.590	4.440	4.551	4.561	4.583
434	4.505	4.608	4.457	4.569	4.580	4.600
435	4.516	4.619	4.469	4.580	4.592	4.612
436	4.532	4.635	4.484	4.596	4.608	4.628
437	4.544	4.650	4.496	4.607	4.622	4.644
438	4.563	4.667	4.515	4.627	4.638	4.661
439	4.576	4.680	4.528	4.640	4.653	4.674
440	4.591	4.695	4.542	4.655	4.668	4.689
441	4.607	4.711	4.558	4.672	4.686	4.705
442	4.622	4.725	4.572	4.686	4.698	4.719
443	4.633	4.736	4.583	4.698	4.710	4.730
444	4.647	4.748	4.596	4.709	4.722	4.742
445	4.663	4.766	4.611	4.728	4.738	4.759
446	4.679	4.782	4.627	4.744	4.753	4.776
447	4.693	4.796	4.639	4.758	4.768	4.791
448	4.717	4.822	4.663	4.782	4.791	4.814
449	4.737	4.842	4.683	4.806	4.810	4.838
450	4.755	4.859	4.699	4.825	4.830	4.855
451	4.776	4.880	4.720	4.846	4.852	4.876
452	4.802	4.907	4.745	4.872	4.877	4.902
453	4.823	4.928	4.766	4.893	4.898	4.923
454	4.857	4.963	4.800	4.927	4.932	4.957
455	4.892	5.000	4.835	4.963	4.964	4.994
456	4.925	5.034	4.866	4.997	4.998	5.028
457	4.971	5.082	4.911	5.044	5.044	5.074
458	5.253	5.362	5.191	5.325	5.324	5.354
459	5.283	5.393	5.222	5.356	5.356	5.386
460	5.311	5.421	5.248	5.384	5.384	5.414
461	5.332	5.442	5.269	5.405	5.408	5.435
462	5.352	5.465	5.287	5.427	5.434	5.457
463	5.375	5.488	5.305	5.450	5.459	5.480
464	5.403	5.518	5.333	5.480	5.491	5.510
465	5.443	5.559	5.372	5.522	5.529	5.551
466	5.473	5.591	5.404	5.556	5.559	5.583
467	5.509	5.626	5.439	5.594	5.599	5.618
468	5.557	5.673	5.486	5.642	5.644	5.666
469	5.614	5.730	5.544	5.700	5.701	5.723
470	5.671	5.786	5.600	5.760	5.765	5.780
471	5.729	5.844	5.658	5.820	5.823	5.838
472	5.793	5.907	5.722	5.884	5.887	5.902
473	5.845	5.959	5.775	5.936	5.934	5.954
474	5.919	6.032	5.850	6.010	6.001	6.027
475	5.999	6.111	5.930	6.089	6.079	6.106
476	6.049	6.164	5.976	6.144	6.138	6.157
477	6.086	6.203	6.012	6.186	6.182	6.197
478	6.135	6.252	6.060	6.237	6.232	6.245
479	6.185	6.303	6.111	6.287	6.276	6.296
480	6.224	6.342	6.150	6.327	6.319	6.336
481	6.261	6.379	6.186	6.365	6.357	6.373
482	6.311	6.428	6.235	6.414	6.403	6.422
483	6.363	6.480	6.288	6.466	6.450	6.474
484	6.410	6.528	6.336	6.513	6.495	6.522
485	6.436	6.553	6.358	6.540	6.525	6.547
486	6.476	6.594	6.404	6.580	6.560	6.587
487	6.526	6.643	6.448	6.629	6.605	6.637
488	6.552	6.669	6.474	6.655	6.639	6.664
489	6.580	6.697	6.502	6.683	6.666	6.692
490	6.606	6.724	6.528	6.711	6.693	6.719
491	6.630	6.747	6.551	6.736	6.718	6.745
492	6.675	6.788	6.597	6.776	6.753	6.786
493	6.697	6.815	6.615	6.802	6.785	6.812
494	6.726	6.838	6.644	6.831	6.814	6.841
495	6.756	6.873	6.672	6.860	6.840	6.871
496	6.788	6.906	6.705	6.893	6.869	6.904
497	6.813	6.931	6.730	6.919	6.898	6.930
498	6.837	6.955	6.753	6.945	6.927	6.955
499	6.853	6.972	6.768	6.961	6.950	6.972
500	6.874	6.993	6.789	6.983	6.966	6.993
501	6.897	7.016	6.812	7.006	6.984	7.017
502	6.908	7.026	6.820	7.018	6.992	7.022
503	6.930	7.050	6.838	7.039	7.014	7.048
504	6.943	7.063	6.850	7.055	7.029	7.062
505	6.979	7.098	6.883	7.092	7.066	7.096
506	7.017	7.137	6.922	7.132	7.096	7.134
507	7.051	7.168	6.953	7.165	7.119	7.169
508	7.077	7.193	6.977	7.192	7.149	7.198
509	7.096	7.212	6.993	7.211	7.175	7.219
510	7.110	7.227	7.005	7.228	7.195	7.227
511	7.131	7.245	7.022	7.251	7.219	7.250
512	7.152	7.263	7.042	7.274	7.233	7.276
513	7.183	7.294	7.073	7.305	7.259	7.307
514	7.207	7.321	7.091	7.331	7.282	7.336
515	7.234	7.347	7.115	7.360	7.310	7.364
516	7.260	7.372	7.131	7.385	7.335	7.393
517	7.284	7.394	7.153	7.414	7.359	7.419
518	7.391	7.501	7.262	7.518	7.455	7.524
519	7.439	7.550	7.311	7.566	7.497	7.573
520	7.477	7.584	7.348	7.601	7.543	7.606
521	7.493	7.604	7.360	7.624	7.566	7.632
522	7.519	7.632	7.385	7.653	7.594	7.661
523	7.549	7.660	7.412	7.684	7.626	7.691
524	7.565	7.679	7.427	7.701	7.644	7.709
525	7.588	7.701	7.449	7.724	7.663	7.731
526	7.608	7.721	7.468	7.745	7.683	7.751
527	7.641	7.754	7.500	7.779	7.715	7.786
528	7.665	7.778	7.517	7.803	7.735	7.810
529	7.688	7.801	7.543	7.828	7.754	7.836
530	7.706	7.820	7.551	7.848	7.777	7.856
531	7.727	7.841	7.577	7.869	7.796	7.879
532	7.743	7.857	7.593	7.886	7.808	7.896
533	7.758	7.869	7.603	7.904	7.824	7.908
534	7.796	7.895	7.638	7.947	7.867	7.945
535	7.814	7.929	7.648	7.966	7.888	7.968
536	7.832	7.940	7.657	7.985	7.906	7.981
537	7.842	7.959	7.661	7.997	7.929	7.999
538	7.866	8.000	7.677	8.027	7.960	8.035
539	7.907	8.050	7.718	8.069	7.993	8.079
540	7.944	8.087	7.756	8.106	8.018	8.115
541	7.991	8.134	7.805	8.152	8.057	8.162
542	8.018	8.160	7.834	8.179	8.075	8.189
543	8.043	8.184	7.861	8.204	8.095	8.214
544	8.062	8.204	7.879	8.223	8.114	8.233
545	8.087	8.228	7.902	8.245	8.138	8.258
546	8.116	8.259	7.931	8.273	8.167	8.289
547	8.141	8.284	7.958	8.300	8.191	8.315
548	8.170	8.313	7.988	8.329	8.220	8.345
549	8.196	8.340	8.018	8.355	8.250	8.375
550	8.208	8.352	8.026	8.368	8.269	8.383
551	8.229	8.371	8.045	8.388	8.291	8.404
552	8.243	8.387	8.057	8.403	8.306	8.420
553	8.257	8.403	8.069	8.418	8.320	8.434
554	8.273	8.420	8.084	8.437	8.338	8.450
555	8.292	8.441	8.106	8.458	8.364	8.470
556	8.312	8.461	8.118	8.478	8.384	8.491
557	8.338	8.487	8.144	8.504	8.406	8.517
558	8.360	8.509	8.166	8.526	8.422	8.540
559	8.379	8.528	8.185	8.545	8.435	8.558
560	8.386	8.536	8.187	8.554	8.446	8.568
561	8.391	8.540	8.192	8.559	8.452	8.575
562	8.414	8.560	8.215	8.583	8.470	8.596
563	8.438	8.591	8.240	8.607	8.483	8.617
564	8.449	8.601	8.248	8.617	8.492	8.631
565	8.468	8.617	8.264	8.636	8.509	8.653
566	8.486	8.642	8.278	8.656	8.525	8.674
567	8.494	8.654	8.289	8.669	8.538	8.684
568	8.508	8.664	8.299	8.679	8.554	8.692
569	8.525	8.679	8.314	8.697	8.567	8.713
570	8.537	8.691	8.325	8.710	8.584	8.726
571	8.553	8.709	8.342	8.726	8.606	8.747
572	8.571	8.725	8.359	8.744	8.621	8.764
573	8.591	8.746	8.384	8.762	8.639	8.785
574	8.620	8.773	8.411	8.790	8.656	8.814
575	8.646	8.803	8.437	8.815	8.680	8.843
576	8.678	8.840	8.468	8.849	8.710	8.880
577	8.697	8.859	8.484	8.869	8.731	8.899
578	8.718	8.885	8.505	8.894	8.754	8.921
579	8.742	8.912	8.529	8.924	8.779	8.948
580	8.765	8.934	8.550	8.946	8.800	8.971
581	8.789	8.958	8.574	8.970	8.821	8.995
582	8.817	8.991	8.602	9.001	8.850	9.025
583	8.858	9.033	8.641	9.046	8.889	9.069
584	8.881	9.065	8.666	9.070	8.918	9.099
585	8.913	9.096	8.695	9.104	8.947	9.130
586	8.930	9.112	8.709	9.121	8.963	9.147
587	8.948	9.131	8.727	9.137	8.977	9.163
588	8.961	9.144	8.740	9.155	8.987	9.182
589	8.976	9.164	8.757	9.174	8.997	9.201
590	9.001	9.195	8.782	9.199	9.017	9.228
591	9.022	9.218	8.800	9.221	9.042	9.249
592	9.037	9.232	8.813	9.238	9.055	9.265
593	9.051	9.249	8.826	9.259	9.072	9.282
594	9.084	9.283	8.859	9.290	9.105	9.319
595	9.113	9.313	8.888	9.322	9.131	9.348
596	9.142	9.343	8.914	9.354	9.164	9.380
597	9.173	9.375	8.946	9.386	9.192	9.413
598	9.199	9.402	8.973	9.410	9.216	9.440
599	9.227	9.430	9.000	9.441	9.248	9.468
600	9.244	9.446	9.014	9.461	9.272	9.488
601	9.263	9.466	9.031	9.480	9.288	9.507
602	9.273	9.488	9.045	9.491	9.303	9.534
603	9.288	9.498	9.049	9.507	9.317	9.546
604	9.296	9.509	9.053	9.516	9.327	9.555
605	9.310	9.528	9.065	9.535	9.339	9.579
606	9.326	9.548	9.078	9.556	9.359	9.594
607	9.347	9.566	9.097	9.577	9.368	9.610
608	9.368	9.588	9.109	9.599	9.393	9.635
609	9.380	9.601	9.130	9.612	9.406	9.649
610	9.394	9.613	9.143	9.626	9.429	9.668
611	9.409	9.633	9.159	9.646	9.439	9.693
612	9.452	9.674	9.202	9.687	9.481	9.736
613	9.516	9.752	9.268	9.757	9.518	9.806
614	9.550	9.787	9.300	9.795	9.561	9.849
615	9.580	9.821	9.324	9.837	9.596	9.886
616	9.617	9.869	9.354	9.879	9.637	9.932
617	9.683	9.933	9.420	9.943	9.690	9.997
618	9.740	9.999	9.480	9.993	9.737	10.055
619	9.768	10.027	9.507	10.029	9.763	10.083
620	9.785	10.047	9.526	10.045	9.781	10.105
621	9.802	10.067	9.543	10.067	9.802	10.122
622	9.819	10.083	9.559	10.086	9.824	10.140
623	9.844	10.108	9.583	10.111	9.849	10.165
624	9.868	10.146	9.608	10.142	9.873	10.199
625	9.900	10.183	9.639	10.175	9.907	10.240
626	9.927	10.209	9.660	10.203	9.931	10.267
627	9.951	10.234	9.682	10.227	9.953	10.291
628	9.975	10.260	9.707	10.252	9.972	10.317
629	10.003	10.289	9.734	10.280	9.997	10.345
630	10.032	10.322	9.762	10.310	10.021	10.375
631	10.061	10.365	9.791	10.344	10.047	10.414
632	10.087	10.388	9.817	10.368	10.075	10.439
633	10.109	10.411	9.839	10.394	10.092	10.463
634	10.136	10.442	9.866	10.422	10.128	10.490
635	10.158	10.468	9.882	10.443	10.153	10.509
636	10.171	10.482	9.890	10.456	10.172	10.525
637	10.182	10.504	9.896	10.467	10.182	10.546
638	10.196	10.528	9.903	10.482	10.202	10.566
639	10.217	10.535	9.901	10.494	10.387	10.577
640	10.245	10.565	9.925	10.524	10.408	10.601
641	10.277	10.600	9.959	10.557	10.436	10.632
642	10.311	10.634	9.995	10.588	10.457	10.675
643	10.350	10.680	10.032	10.630	10.503	10.712
644	10.381	10.717	10.061	10.662	10.532	10.750
645	10.432	10.768	10.113	10.713	10.581	10.803
646	10.454	10.789	10.132	10.735	10.604	10.824
647	10.471	10.807	10.147	10.750	10.623	10.844
648	10.491	10.827	10.167	10.775	10.642	10.863
649	10.513	10.850	10.189	10.798	10.662	10.886
650	10.544	10.880	10.220	10.829	10.695	10.916
651	10.568	10.906	10.244	10.852	10.715	10.941
652	10.593	10.933	10.271	10.878	10.738	10.967
653	10.610	10.951	10.290	10.895	10.759	10.986
654	10.633	10.973	10.313	10.919	10.788	11.008
655	10.646	10.986	10.326	10.931	10.811	11.021
656	10.656	10.998	10.337	10.942	10.834	11.032
657	10.683	11.025	10.363	10.969	10.853	11.059
658	10.714	11.060	10.394	11.002	10.879	11.104
659	10.736	11.087	10.417	11.024	10.891	11.133
660	10.765	11.117	10.441	11.053	10.911	11.163
661	10.785	11.137	10.466	11.073	10.932	11.183
662	10.815	11.166	10.496	11.103	10.959	11.212
663	10.837	11.188	10.517	11.124	10.981	11.234
664	10.859	11.211	10.540	11.147	11.000	11.257
665	10.877	11.228	10.558	11.165	11.014	11.274
666	10.893	11.245	10.573	11.181	11.037	11.291
667	10.909	11.261	10.591	11.197	11.060	11.307
668	10.928	11.280	10.609	11.216	11.082	11.326
669	10.958	11.310	10.639	11.246	11.108	11.356
670	10.979	11.330	10.660	11.267	11.133	11.376
671	11.001	11.353	10.682	11.289	11.156	11.399
672	11.022	11.374	10.703	11.310	11.179	11.420
673	11.037	11.390	10.717	11.325	11.192	11.436
674	11.073	11.427	10.754	11.362	11.223	11.472
675	11.098	11.458	10.779	11.388	11.246	11.503
676	11.126	11.493	10.807	11.421	11.275	11.536
677	11.153	11.522	10.834	11.451	11.301	11.566
678	11.176	11.551	10.856	11.480	11.325	11.596
679	11.195	11.574	10.874	11.503	11.343	11.622
680	11.218	11.596	10.893	11.526	11.363	11.645
681	11.230	11.616	10.903	11.538	11.379	11.657
682	11.243	11.631	10.920	11.551	11.391	11.672
683	11.259	11.649	10.937	11.568	11.407	11.688
684	11.273	11.663	10.951	11.582	11.422	11.703
685	11.287	11.677	10.965	11.596	11.433	11.717
686	11.313	11.703	10.986	11.624	11.455	11.748
687	11.323	11.713	10.996	11.633	11.467	11.757
688	11.330	11.719	11.002	11.640	11.478	11.764
689	11.353	11.741	11.023	11.663	11.499	11.786
690	11.374	11.764	11.044	11.684	11.518	11.809
691	11.410	11.803	11.077	11.722	11.550	11.847
692	11.432	11.826	11.094	11.744	11.567	11.877
693	11.452	11.854	11.115	11.765	11.587	11.912
694	11.466	11.867	11.125	11.778	11.595	11.926
695	11.479	11.881	11.138	11.791	11.610	11.940
696	11.485	11.887	11.144	11.797	11.618	11.946
697	11.490	11.892	11.149	11.802	11.627	11.951
698	11.501	11.904	11.160	11.814	11.639	11.964
699	11.512	11.919	11.171	11.826	11.653	11.978
700	11.522	11.938	11.181	11.837	11.665	11.995
701	11.532	11.948	11.190	11.847	11.677	12.005
702	11.560	11.982	11.214	11.876	11.703	12.038
703	11.588	12.009	11.241	11.903	11.722	12.065
704	11.605	12.027	11.258	11.920	11.741	12.082
705	11.632	12.054	11.285	11.948	11.765	12.110
706	11.654	12.075	11.307	11.969	11.787	12.131
707	11.670	12.097	11.314	11.984	11.794	12.150
708	11.697	12.126	11.333	12.012	11.816	12.180
709	11.715	12.146	11.353	12.032	11.834	12.199
710	11.734	12.163	11.370	12.051	11.850	12.216
711	11.746	12.176	11.379	12.064	11.859	12.231
712	11.753	12.188	11.387	12.079	11.875	12.242
713	11.771	12.202	11.394	12.096	11.887	12.260
714	11.800	12.232	11.419	12.128	11.910	12.293
715	11.829	12.261	11.444	12.157	11.942	12.321
716	11.842	12.272	11.448	12.177	11.958	12.337
717	11.846	12.278	11.449	12.191	11.974	12.355
718	11.867	12.304	11.463	12.214	11.987	12.379
719	11.898	12.334	11.494	12.246	12.009	12.410
720	11.927	12.365	11.528	12.277	12.025	12.440
721	11.945	12.382	11.544	12.296	12.045	12.458
722	11.958	12.401	11.557	12.320	12.058	12.479
723	11.982	12.419	11.570	12.339	12.089	12.497
724	12.021	12.457	11.610	12.378	12.113	12.535
725	12.052	12.485	11.647	12.414	12.138	12.571
726	12.087	12.523	11.675	12.448	12.172	12.604
727	12.111	12.549	11.698	12.473	12.199	12.631
728	12.130	12.571	11.713	12.499	12.218	12.655
729	12.148	12.592	11.726	12.521	12.239	12.676
730	12.161	12.608	11.735	12.542	12.261	12.700
731	12.188	12.636	11.769	12.573	12.282	12.731
732	12.222	12.672	11.805	12.612	12.305	12.770
733	12.242	12.690	11.823	12.626	12.325	12.792
734	12.270	12.717	11.847	12.663	12.349	12.824
735	12.314	12.759	11.891	12.707	12.382	12.876
736	12.364	12.809	11.936	12.757	12.427	12.931
737	12.393	12.839	11.968	12.786	12.462	12.960
738	12.414	12.860	11.989	12.808	12.494	12.984
739	12.436	12.885	12.010	12.838	12.521	13.015
740	12.486	12.935	12.057	12.888	12.576	13.066
741	12.521	12.970	12.091	12.928	12.615	13.107
742	12.571	13.029	12.142	12.994	12.665	13.175
743	12.640	13.102	12.204	13.066	12.739	13.249
744	12.665	13.131	12.232	13.094	12.774	13.279
745	12.703	13.162	12.266	13.135	12.800	13.320
746	12.754	13.210	12.313	13.180	12.830	13.361
747	12.757	13.218	12.316	13.191	12.854	13.375
748	12.765	13.234	12.325	13.206	12.879	13.392
749	12.767	13.242	12.327	13.219	12.899	13.405
750	12.794	13.287	12.357	13.258	12.921	13.449
751	12.824	13.319	12.385	13.289	12.928	13.483
752	12.842	13.333	12.393	13.316	12.961	13.504
753	12.863	13.354	12.409	13.340	12.980	13.535
754	12.888	13.389	12.448	13.360	12.995	13.557
755	12.909	13.421	12.468	13.382	13.015	13.590
756	12.933	13.452	12.492	13.411	13.042	13.623
757	12.958	13.478	12.506	13.437	13.063	13.650
758	12.985	13.504	12.542	13.464	13.086	13.674
759	13.010	13.547	12.567	13.495	13.111	13.712
760	13.020	13.561	12.577	13.518	13.132	13.742
761	13.029	13.584	12.584	13.531	13.151	13.767
762	13.044	13.603	12.598	13.550	13.162	13.787
763	13.073	13.639	12.629	13.586	13.195	13.825
764	13.121	13.687	12.674	13.635	13.241	13.874
765	13.155	13.721	12.708	13.669	13.269	13.907
766	13.188	13.755	12.741	13.702	13.296	13.941
767	13.219	13.787	12.771	13.734	13.324	13.974
768	13.236	13.816	12.791	13.763	13.344	14.003
769	13.288	13.857	12.840	13.804	13.389	14.045
770	13.315	13.896	12.867	13.835	13.418	14.082
771	13.343	13.928	12.885	13.866	13.438	14.118
772	13.372	13.969	12.915	13.906	13.488	14.159
773	13.392	13.991	12.944	13.926	13.517	14.181
774	13.408	14.008	12.956	13.943	13.542	14.198
775	13.427	14.027	12.974	13.962	13.566	14.223
776	13.442	14.043	12.989	13.978	13.590	14.240
777	13.511	14.112	13.058	14.047	13.671	14.308
778	13.568	14.177	13.115	14.114	13.729	14.377
779	13.617	14.226	13.163	14.163	13.758	14.426
780	13.666	14.287	13.221	14.211	13.819	14.487
781	13.738	14.349	13.284	14.284	13.897	14.549
782	13.776	14.389	13.313	14.322	13.938	14.591
783	13.766	14.381	13.313	14.313	13.961	14.583
784	13.802	14.419	13.349	14.350	13.985	14.621
785	13.848	14.479	13.403	14.410	14.013	14.687
786	13.915	14.541	13.460	14.472	14.058	14.751
787	13.945	14.575	13.490	14.503	14.102	14.785
788	13.974	14.611	13.518	14.538	14.137	14.819
789	14.006	14.646	13.550	14.571	14.165	14.850
790	14.032	14.685	13.575	14.615	14.187	14.891
791	14.081	14.725	13.608	14.665	14.231	14.941
792	14.119	14.765	13.635	14.709	14.274	14.986
793	14.150	14.807	13.667	14.760	14.305	15.033
794	14.169	14.842	13.685	14.794	14.326	15.067
795	14.181	14.865	13.696	14.810	14.343	15.085
796	14.193	14.888	13.709	14.825	14.361	15.103
797	14.220	14.913	13.734	14.851	14.376	15.129
798	14.264	14.962	13.773	14.900	14.411	15.178
799	14.286	14.984	13.796	14.922	14.437	15.200
800	14.312	15.010	13.820	14.947	14.469	15.224
801	14.330	15.030	13.837	14.968	14.494	15.245
802	14.352	15.055	13.855	14.991	14.518	15.264
803	14.391	15.095	13.898	15.033	14.545	15.306
804	14.419	15.149	13.924	15.086	14.578	15.361
805	14.452	15.182	13.953	15.117	14.611	15.397
806	14.499	15.227	13.999	15.162	14.655	15.441
807	14.529	15.259	14.022	15.194	14.682	15.475
808	14.558	15.289	14.050	15.227	14.715	15.503
809	14.589	15.324	14.082	15.259	14.751	15.539
810	14.616	15.359	14.110	15.290	14.780	15.573
811	14.627	15.371	14.122	15.302	14.803	15.585
812	14.635	15.379	14.129	15.310	14.816	15.593
813	14.652	15.398	14.145	15.328	14.832	15.616
814	14.692	15.437	14.184	15.369	14.868	15.655
815	14.709	15.464	14.199	15.389	14.903	15.681
816	14.738	15.495	14.227	15.420	14.933	15.711
817	14.763	15.527	14.252	15.448	14.961	15.740
818	14.795	15.568	14.283	15.483	14.994	15.778
819	14.834	15.606	14.322	15.522	15.031	15.822
820	14.905	15.676	14.393	15.592	15.099	15.886
821	14.985	15.756	14.472	15.672	15.175	15.971
822	15.042	15.816	14.520	15.733	15.240	16.033
823	15.088	15.863	14.564	15.781	15.281	16.082
824	15.121	15.900	14.592	15.819	15.318	16.124
825	15.147	15.938	14.618	15.852	15.346	16.159
826	15.173	15.976	14.643	15.882	15.374	16.191
827	15.209	16.012	14.679	15.919	15.408	16.227
828	15.243	16.048	14.715	15.955	15.442	16.263
829	15.282	16.087	14.751	15.995	15.478	16.302
830	15.320	16.126	14.784	16.034	15.517	16.341
831	15.343	16.149	14.809	16.058	15.545	16.364
832	15.368	16.173	14.833	16.083	15.573	16.388
833	15.407	16.212	14.872	16.122	15.612	16.427
834	15.448	16.252	14.912	16.163	15.650	16.467
835	15.492	16.297	14.957	16.206	15.689	16.511
836	15.537	16.342	15.002	16.252	15.734	16.555
837	15.585	16.391	15.051	16.301	15.783	16.604
838	15.620	16.428	15.086	16.337	15.822	16.640
839	15.645	16.455	15.112	16.362	15.851	16.667
840	15.687	16.497	15.153	16.403	15.891	16.709
841	15.706	16.517	15.172	16.423	15.912	16.728
842	15.744	16.556	15.211	16.462	15.952	16.767
843	15.774	16.587	15.240	16.492	15.983	16.798
844	15.795	16.610	15.262	16.514	16.006	16.819
845	15.814	16.630	15.281	16.533	16.024	16.839
846	15.833	16.648	15.299	16.552	16.042	16.858
847	15.847	16.663	15.317	16.566	16.058	16.875
848	15.870	16.685	15.334	16.588	16.074	16.893
849	15.890	16.707	15.355	16.610	16.092	16.915
850	15.924	16.741	15.388	16.643	16.126	16.948
851	15.946	16.761	15.410	16.666	16.144	16.967
852	15.962	16.779	15.426	16.682	16.164	16.986
853	15.977	16.795	15.441	16.698	16.181	17.002
854	16.000	16.816	15.459	16.720	16.201	17.024
855	16.024	16.841	15.486	16.745	16.224	17.050
856	16.051	16.869	15.512	16.772	16.248	17.077
857	16.070	16.893	15.532	16.795	16.278	17.102
858	16.089	16.915	15.550	16.815	16.298	17.124
859	16.105	16.934	15.565	16.834	16.314	17.144
860	16.115	16.945	15.573	16.844	16.328	17.155
861	16.131	16.960	15.587	16.860	16.343	17.170
862	16.145	16.975	15.602	16.877	16.358	17.187
863	16.160	16.990	15.616	16.892	16.374	17.202
864	16.166	17.004	15.622	16.907	16.394	17.223
865	16.187	17.031	15.643	16.932	16.420	17.252
866	16.211	17.054	15.667	16.952	16.436	17.279
867	16.221	17.064	15.677	16.965	16.447	17.289
868	16.235	17.078	15.690	16.979	16.461	17.303
869	16.244	17.086	15.694	16.987	16.476	17.315
870	16.250	17.092	15.697	16.994	16.489	17.322
871	16.264	17.107	15.708	17.009	16.503	17.337
872	16.273	17.121	15.709	17.021	16.517	17.351
873	16.286	17.135	15.723	17.034	16.530	17.364
874	16.300	17.149	15.735	17.048	16.542	17.378
875	16.313	17.162	15.750	17.059	16.553	17.394
876	16.327	17.174	15.762	17.074	16.575	17.407
877	16.343	17.190	15.775	17.090	16.596	17.425
878	16.360	17.207	15.793	17.108	16.613	17.442
879	16.379	17.226	15.813	17.127	16.632	17.466
880	16.403	17.250	15.837	17.151	16.649	17.492
881	16.436	17.283	15.872	17.185	16.671	17.525
882	16.456	17.306	15.891	17.205	16.695	17.546
883	16.459	17.298	15.890	17.208	16.703	17.554
884	16.473	17.318	15.900	17.222	16.731	17.576
885	16.494	17.345	15.918	17.245	16.752	17.603
886	16.524	17.376	15.943	17.272	16.770	17.627
887	16.541	17.394	15.959	17.289	16.787	17.645
888	16.563	17.414	15.978	17.311	16.802	17.666
889	16.580	17.430	15.981	17.327	16.819	17.683
890	16.592	17.445	15.985	17.329	16.846	17.699
891	16.619	17.470	15.996	17.355	16.870	17.729
892	16.638	17.489	16.013	17.375	16.887	17.751
893	16.654	17.500	16.025	17.392	16.905	17.775
894	16.677	17.521	16.045	17.415	16.923	17.798
895	16.704	17.550	16.075	17.443	16.938	17.821
896	16.713	17.562	16.080	17.450	16.950	17.844
897	16.730	17.576	16.087	17.466	16.964	17.859
898	16.745	17.592	16.096	17.479	16.979	17.874
899	16.753	17.597	16.099	17.485	16.990	17.878
900	16.760	17.604	16.104	17.492	17.001	17.885
901	16.770	17.613	16.111	17.501	17.013	17.894
902	16.794	17.638	16.136	17.526	17.036	17.919
903	16.807	17.651	16.148	17.538	17.042	17.935
904	16.822	17.670	16.167	17.553	17.060	17.954
905	16.839	17.687	16.183	17.570	17.073	17.976
906	16.856	17.705	16.199	17.587	17.090	17.995
907	16.862	17.712	16.205	17.593	17.097	18.004
908	16.872	17.720	16.213	17.602	17.106	18.012
909	16.887	17.735	16.228	17.616	17.121	18.031
910	16.894	17.742	16.235	17.623	17.126	18.039
911	16.899	17.747	16.240	17.627	17.135	18.048
912	16.899	17.747	16.239	17.627	17.143	18.047
913	16.920	17.770	16.257	17.651	17.168	18.071
914	16.935	17.786	16.271	17.667	17.184	18.088
915	16.948	17.800	16.285	17.681	17.197	18.102
916	16.956	17.809	16.292	17.690	17.208	18.111
917	16.961	17.813	16.292	17.694	17.214	18.116
918	16.973	17.825	16.305	17.706	17.224	18.127
919	16.988	17.843	16.322	17.722	17.239	18.147
920	17.004	17.859	16.336	17.737	17.255	18.163
921	17.023	17.882	16.354	17.760	17.280	18.187
922	17.028	17.893	16.357	17.770	17.291	18.198
923	17.038	17.900	16.365	17.777	17.298	18.209
924	17.048	17.907	16.373	17.781	17.304	18.221
925	17.056	17.914	16.376	17.791	17.310	18.230
926	17.068	17.928	16.387	17.802	17.326	18.246
927	17.081	17.939	16.400	17.816	17.335	18.259
928	17.094	17.959	16.411	17.829	17.350	18.271
929	17.105	17.971	16.420	17.840	17.359	18.287
930	17.109	17.972	16.420	17.848	17.362	18.294
931	17.116	17.977	16.423	17.853	17.373	18.299
932	17.121	17.981	16.425	17.858	17.380	18.304
933	17.132	17.991	16.435	17.869	17.388	18.312
934	17.139	18.000	16.444	17.876	17.392	18.324
935	17.142	17.999	16.446	17.879	17.398	18.331
936	17.144	18.003	16.447	17.881	17.404	18.334
937	17.145	18.005	16.447	17.883	17.410	18.336
938	17.160	18.021	16.462	17.899	17.422	18.353
939	17.173	18.030	16.475	17.908	17.430	18.368
940	17.189	18.051	16.493	17.928	17.440	18.385
941	17.201	18.064	16.505	17.939	17.451	18.400
942	17.214	18.077	16.516	17.953	17.463	18.415
943	17.221	18.087	16.524	17.963	17.474	18.425
944	17.242	18.104	16.540	17.980	17.491	18.442
945	17.248	18.110	16.546	17.986	17.500	18.449
946	17.260	18.123	16.557	17.998	17.514	18.464
947	17.270	18.133	16.565	18.009	17.525	18.475
948	17.275	18.141	16.569	18.017	17.528	18.484
949	17.284	18.153	16.576	18.027	17.544	18.495
950	17.290	18.160	16.583	18.034	17.553	18.500
951	17.303	18.173	16.595	18.049	17.565	18.517
952	17.317	18.187	16.608	18.063	17.580	18.530
953	17.334	18.206	16.627	18.083	17.594	18.549
954	17.348	18.220	16.640	18.096	17.607	18.563
955	17.361	18.233	16.653	18.109	17.620	18.577
956	17.374	18.245	16.665	18.122	17.633	18.591
957	17.394	18.264	16.685	18.142	17.648	18.610
958	17.415	18.285	16.706	18.164	17.671	18.631
959	17.436	18.308	16.728	18.187	17.689	18.654
960	17.458	18.329	16.749	18.207	17.706	18.674
961	17.479	18.349	16.769	18.229	17.727	18.695
962	17.486	18.356	16.776	18.236	17.736	18.703
963	17.495	18.364	16.784	18.244	17.745	18.711
964	17.509	18.379	16.799	18.259	17.760	18.727
965	17.539	18.408	16.828	18.289	17.790	18.758
966	17.556	18.426	16.845	18.307	17.807	18.777
967	17.574	18.444	16.862	18.325	17.827	18.796
968	17.590	18.460	16.879	18.342	17.845	18.813
969	17.607	18.477	16.894	18.357	17.862	18.830
970	17.621	18.491	16.909	18.372	17.878	18.845
971	17.636	18.508	16.924	18.387	17.891	18.861
972	17.654	18.527	16.942	18.404	17.907	18.880
973	17.670	18.544	16.959	18.420	17.920	18.895
974	17.688	18.562	16.977	18.440	17.937	18.915
975	17.702	18.577	16.991	18.453	17.951	18.929
976	17.717	18.592	17.006	18.470	17.962	18.945
977	17.729	18.604	17.018	18.483	17.973	18.957
978	17.734	18.609	17.023	18.488	17.982	18.963
979	17.746	18.620	17.033	18.500	17.995	18.976
980	17.758	18.633	17.045	18.513	18.006	18.989
981	17.778	18.651	17.060	18.531	18.024	19.008
982	17.798	18.672	17.077	18.551	18.046	19.030
983	17.809	18.684	17.087	18.564	18.063	19.046
984	17.828	18.703	17.105	18.582	18.081	19.064
985	17.843	18.719	17.119	18.598	18.097	19.079
986	17.863	18.739	17.138	18.618	18.114	19.100
987	17.883	18.759	17.160	18.638	18.132	19.120
988	17.896	18.772	17.172	18.651	18.144	19.133
989	17.901	18.777	17.176	18.656	18.153	19.139
990	17.925	18.801	17.200	18.681	18.176	19.163
991	17.933	18.814	17.209	18.693	18.187	19.175
992	17.942	18.825	17.217	18.704	18.196	19.187
993	17.949	18.830	17.223	18.708	18.201	19.191
994	17.963	18.846	17.235	18.722	18.219	19.213
995	17.978	18.859	17.247	18.738	18.234	19.227
996	17.988	18.869	17.256	18.748	18.244	19.237
997	17.998	18.882	17.266	18.760	18.256	19.250
998	18.006	18.888	17.269	18.767	18.267	19.256
999	18.011	18.893	17.272	18.772	18.272	19.262
1000	18.018	18.902	17.282	18.780	18.278	19.272
1001	18.029	18.912	17.291	18.791	18.291	19.283
1002	18.041	18.923	17.302	18.802	18.302	19.294
1003	18.051	18.934	17.310	18.812	18.312	19.305
1004	18.057	18.941	17.317	18.819	18.319	19.310
1005	18.063	18.946	17.322	18.824	18.325	19.316
1006	18.066	18.950	17.325	18.828	18.330	19.321
1007	18.075	18.959	17.334	18.837	18.337	19.330
1008	18.084	18.967	17.343	18.845	18.343	19.338
1009	18.094	18.980	17.346	18.861	18.358	19.356
1010	18.103	18.993	17.354	18.870	18.370	19.369
1011	18.111	19.000	17.359	18.878	18.378	19.385
1012	18.119	19.008	17.366	18.886	18.386	19.393
1013	18.124	19.014	17.372	18.892	18.393	19.404
1014	18.131	19.021	17.378	18.899	18.400	19.411
1015	18.140	19.031	17.385	18.908	18.411	19.420
1016	18.151	19.042	17.397	18.920	18.421	19.431
1017	18.167	19.061	17.413	18.936	18.435	19.462
1018	18.180	19.078	17.426	18.953	18.448	19.479
1019	18.191	19.089	17.437	18.967	18.455	19.491
1020	18.203	19.100	17.447	18.979	18.464	19.503
1021	18.213	19.109	17.459	18.990	18.473	19.514
1022	18.220	19.117	17.466	18.998	18.481	19.522
1023	18.229	19.124	17.474	19.007	18.489	19.534
1024	18.236	19.132	17.481	19.014	18.497	19.542
1025	18.244	19.139	17.488	19.023	18.505	19.548
1026	18.250	19.145	17.494	19.029	18.512	19.557
1027	18.256	19.151	17.499	19.034	18.520	19.563
1028	18.263	19.160	17.506	19.042	18.528	19.578
1029	18.270	19.167	17.510	19.049	18.537	19.586
1030	18.279	19.176	17.518	19.058	18.546	19.595
1031	18.286	19.184	17.523	19.065	18.556	19.604
1032	18.292	19.190	17.527	19.071	18.564	19.609
1033	18.297	19.196	17.532	19.077	18.570	19.615
1034	18.304	19.203	17.539	19.084	18.576	19.620
1035	18.313	19.211	17.548	19.093	18.582	19.630
1036	18.321	19.219	17.556	19.102	18.590	19.639
1037	18.323	19.222	17.557	19.105	18.595	19.643
1038	18.326	19.225	17.560	19.109	18.602	19.646
1039	18.332	19.231	17.565	19.115	18.608	19.653
1040	18.340	19.239	17.573	19.123	18.616	19.662
1041	18.348	19.247	17.577	19.131	18.625	19.677
1042	18.356	19.255	17.585	19.137	18.634	19.686
1043	18.369	19.267	17.597	19.153	18.644	19.698
1044	18.382	19.282	17.611	19.167	18.659	19.713
1045	18.394	19.294	17.620	19.181	18.671	19.727
1046	18.401	19.302	17.629	19.188	18.677	19.735
1047	18.410	19.310	17.637	19.197	18.684	19.743
1048	18.417	19.317	17.642	19.204	18.690	19.751
1049	18.422	19.322	17.647	19.211	18.696	19.761
1050	18.430	19.328	17.653	19.220	18.703	19.769
1051	18.435	19.334	17.652	19.226	18.712	19.779
1052	18.439	19.337	17.656	19.232	18.718	19.785
1053	18.449	19.345	17.662	19.242	18.725	19.795
1054	18.459	19.355	17.668	19.253	18.734	19.808
1055	18.469	19.366	17.678	19.264	18.743	19.829
1056	18.481	19.378	17.688	19.282	18.753	19.865
1057	18.491	19.392	17.691	19.296	18.763	19.886
1058	18.502	19.402	17.702	19.307	18.775	19.896
1059	18.511	19.414	17.711	19.319	18.788	19.907
1060	18.526	19.428	17.725	19.335	18.801	19.923
1061	18.536	19.437	17.735	19.345	18.810	19.933
1062	18.545	19.447	17.745	19.355	18.817	19.942
1063	18.554	19.457	17.756	19.365	18.827	19.956
1064	18.562	19.463	17.765	19.375	18.835	19.963
1065	18.568	19.468	17.768	19.381	18.841	19.969
1066	18.572	19.469	17.768	19.388	18.846	19.971
1067	18.579	19.475	17.775	19.395	18.852	19.977
1068	18.584	19.480	17.780	19.400	18.857	19.982
1069	18.591	19.484	17.786	19.409	18.863	19.995
1070	18.598	19.495	17.794	19.418	18.871	20.009
1071	18.605	19.500	17.800	19.426	18.877	20.017
1072	18.612	19.507	17.807	19.434	18.883	20.026
1073	18.619	19.514	17.813	19.442	18.889	20.033
1074	18.627	19.520	17.819	19.451	18.894	20.040
1075	18.631	19.524	17.821	19.455	18.899	20.045
1076	18.639	19.531	17.827	19.462	18.905	20.052
1077	18.673	19.565	17.861	19.496	18.937	20.086
1078	18.694	19.585	17.882	19.517	18.956	20.107
1079	18.698	19.589	17.886	19.522	18.960	20.112
1080	18.702	19.593	17.888	19.526	18.966	20.116
1081	18.706	19.597	17.892	19.530	18.970	20.121
1082	18.708	19.599	17.894	19.533	18.974	20.123
1083	18.718	19.608	17.901	19.542	18.983	20.133
1084	18.728	19.617	17.910	19.553	18.991	20.144
1085	18.735	19.624	17.915	19.561	18.998	20.153
1086	18.740	19.629	17.920	19.567	19.002	20.159
1087	18.745	19.635	17.925	19.573	19.005	20.165
1088	18.752	19.640	17.930	19.579	19.009	20.171
1089	18.754	19.644	17.932	19.582	19.013	20.174
1090	18.763	19.654	17.939	19.590	19.022	20.183
1091	18.798	19.670	17.957	19.637	19.037	20.236
1092	18.805	19.685	17.959	19.651	19.049	20.251
1093	18.816	19.696	17.968	19.666	19.059	20.265
1094	18.825	19.708	17.978	19.681	19.070	20.280
1095	18.837	19.719	17.988	19.694	19.078	20.293
1096	18.846	19.727	17.995	19.704	19.086	20.302
1097	18.854	19.735	18.004	19.712	19.093	20.312
1098	18.860	19.740	18.011	19.717	19.100	20.318
1099	18.872	19.752	18.023	19.730	19.113	20.330
1100	18.880	19.761	18.030	19.741	19.121	20.341
1101	18.891	19.775	18.040	19.755	19.130	20.356
1102	18.899	19.785	18.048	19.765	19.137	20.366
1103	18.905	19.790	18.052	19.771	19.142	20.371
1104	18.912	19.797	18.057	19.778	19.149	20.377
1105	18.918	19.810	18.066	19.790	19.160	20.390
1106	18.924	19.823	18.070	19.802	19.169	20.405
1107	18.933	19.834	18.079	19.812	19.179	20.415
1108	18.942	19.844	18.088	19.822	19.187	20.425
1109	18.949	19.851	18.095	19.829	19.195	20.433
1110	18.956	19.857	18.101	19.836	19.200	20.439
1111	18.964	19.865	18.108	19.844	19.206	20.446
1112	18.972	19.873	18.115	19.851	19.213	20.454
1113	18.975	19.877	18.119	19.856	19.218	20.459
1114	18.982	19.884	18.125	19.864	19.224	20.467
1115	18.990	19.891	18.132	19.871	19.229	20.475
1116	18.997	19.898	18.139	19.879	19.233	20.482
1117	18.999	19.900	18.141	19.881	19.238	20.485
1118	19.004	19.906	18.141	19.886	19.244	20.490
1119	19.014	19.921	18.148	19.897	19.251	20.504
1120	19.019	19.926	18.153	19.903	19.256	20.510
1121	19.023	19.931	18.156	19.908	19.261	20.515
1122	19.031	19.937	18.159	19.916	19.266	20.523
1123	19.036	19.942	18.161	19.921	19.271	20.531
1124	19.042	19.948	18.165	19.929	19.278	20.536
1125	19.047	19.953	18.170	19.934	19.283	20.541
1126	19.055	19.962	18.177	19.940	19.291	20.548
1127	19.064	19.984	18.180	19.951	19.299	20.564
1128	19.073	19.998	18.188	19.960	19.305	20.581
1129	19.081	20.007	18.195	19.968	19.315	20.594
1130	19.087	20.014	18.198	19.981	19.322	20.604
1131	19.097	20.025	18.206	19.996	19.331	20.615
1132	19.106	20.034	18.215	20.005	19.339	20.624
1133	19.115	20.043	18.224	20.014	19.347	20.633
1134	19.122	20.047	18.227	20.023	19.353	20.639
1135	19.130	20.055	18.234	20.032	19.361	20.648
1136	19.139	20.064	18.242	20.041	19.371	20.657
1137	19.146	20.071	18.249	20.049	19.379	20.664
1138	19.155	20.079	18.257	20.058	19.387	20.673
1139	19.163	20.088	18.264	20.066	19.399	20.681
1140	19.172	20.097	18.270	20.075	19.409	20.690
1141	19.184	20.108	18.282	20.088	19.418	20.704
1142	19.195	20.119	18.292	20.100	19.428	20.717
1143	19.209	20.133	18.302	20.115	19.441	20.733
1144	19.222	20.146	18.313	20.128	19.454	20.746
1145	19.229	20.152	18.319	20.135	19.460	20.752
1146	19.236	20.160	18.327	20.144	19.467	20.763
1147	19.239	20.165	18.330	20.146	19.473	20.770
1148	19.250	20.176	18.341	20.158	19.483	20.782
1149	19.262	20.188	18.352	20.171	19.492	20.793
1150	19.274	20.199	18.362	20.183	19.502	20.805
1151	19.286	20.211	18.375	20.195	19.514	20.817
1152	19.294	20.219	18.382	20.203	19.521	20.825
1153	19.300	20.225	18.388	20.209	19.527	20.831
1154	19.309	20.234	18.397	20.219	19.536	20.841
1155	19.318	20.243	18.402	20.229	19.543	20.851
1156	19.328	20.253	18.410	20.239	19.553	20.861
1157	19.340	20.265	18.419	20.252	19.564	20.873
1158	19.350	20.275	18.427	20.261	19.573	20.883
1159	19.361	20.286	18.436	20.274	19.581	20.896
1160	19.370	20.294	18.442	20.283	19.590	20.906
1161	19.383	20.306	18.453	20.296	19.600	20.919
1162	19.411	20.326	18.461	20.330	19.610	20.950
1163	19.428	20.339	18.467	20.348	19.618	20.966
1164	19.440	20.352	18.480	20.360	19.631	20.979
1165	19.456	20.367	18.492	20.377	19.644	20.996
1166	19.466	20.375	18.498	20.388	19.650	21.006
1167	19.476	20.384	18.505	20.399	19.660	21.016
1168	19.486	20.393	18.513	20.409	19.669	21.026
1169	19.497	20.408	18.518	20.421	19.681	21.042
1170	19.511	20.427	18.529	20.440	19.700	21.062
1171	19.522	20.442	18.541	20.458	19.713	21.078
1172	19.535	20.453	18.548	20.473	19.724	21.092
1173	19.541	20.460	18.552	20.481	19.734	21.099
1174	19.549	20.467	18.558	20.488	19.740	21.107
1175	19.562	20.480	18.570	20.501	19.751	21.120
1176	19.589	20.504	18.584	20.530	19.768	21.148
1177	19.605	20.515	18.589	20.550	19.777	21.166
1178	19.624	20.529	18.599	20.571	19.789	21.184
1179	19.640	20.543	18.609	20.587	19.801	21.199
1180	19.650	20.557	18.618	20.597	19.812	21.212
1181	19.670	20.577	18.636	20.617	19.830	21.232
1182	19.681	20.588	18.648	20.628	19.845	21.243
1183	19.699	20.605	18.662	20.646	19.860	21.261
1184	19.722	20.627	18.677	20.666	19.880	21.285
1185	19.741	20.644	18.690	20.684	19.898	21.301
1186	19.760	20.660	18.704	20.704	19.912	21.320
1187	19.770	20.671	18.713	20.720	19.923	21.333
1188	19.782	20.683	18.717	20.730	19.935	21.344
1189	19.797	20.698	18.731	20.745	19.949	21.359
1190	19.813	20.714	18.749	20.761	19.967	21.375
1191	19.829	20.730	18.764	20.778	19.985	21.391
1192	19.845	20.749	18.778	20.799	20.005	21.413
1193	19.863	20.770	18.795	20.820	20.020	21.434
1194	19.871	20.784	18.799	20.833	20.034	21.449
1195	19.883	20.795	18.803	20.843	20.044	21.461
1196	19.894	20.807	18.809	20.852	20.055	21.477
1197	19.909	20.822	18.827	20.866	20.069	21.492
1198	19.917	20.831	18.831	20.874	20.079	21.502
1199	19.928	20.843	18.834	20.885	20.091	21.513
1200	19.936	20.852	18.838	20.894	20.099	21.522
1201	19.943	20.864	18.846	20.903	20.108	21.534
1202	19.955	20.874	18.857	20.915	20.118	21.545
1203	19.964	20.881	18.866	20.924	20.127	21.552
1204	19.976	20.895	18.878	20.936	20.140	21.567
1205	19.989	20.908	18.890	20.949	20.152	21.580
1206	20.000	20.919	18.902	20.961	20.163	21.591
1207	20.011	20.929	18.912	20.971	20.173	21.601
1208	20.016	20.936	18.917	20.976	20.184	21.607
1209	20.022	20.946	18.922	20.985	20.194	21.616
1210	20.033	20.956	18.933	20.996	20.206	21.627
1211	20.044	20.967	18.943	21.006	20.215	21.637
1212	20.049	20.974	18.945	21.010	20.224	21.642
1213	20.056	20.982	18.952	21.017	20.232	21.652
1214	20.064	20.990	18.959	21.025	20.240	21.661
1215	20.069	20.994	18.965	21.029	20.245	21.666
1216	20.076	21.000	18.972	21.036	20.251	21.672
1217	20.087	21.011	18.982	21.047	20.262	21.684
1218	20.099	21.023	18.994	21.059	20.275	21.696
1219	20.107	21.030	19.000	21.067	20.284	21.701
1220	20.115	21.038	19.007	21.076	20.293	21.710
1221	20.120	21.043	19.010	21.081	20.301	21.715
1222	20.126	21.050	19.016	21.087	20.309	21.722
1223	20.131	21.054	19.020	21.091	20.316	21.726
1224	20.144	21.065	19.032	21.105	20.326	21.739
1225	20.157	21.079	19.045	21.119	20.338	21.753
1226	20.172	21.093	19.057	21.133	20.353	21.766
1227	20.180	21.101	19.066	21.142	20.358	21.775
1228	20.186	21.107	19.071	21.148	20.368	21.781
1229	20.192	21.113	19.077	21.154	20.374	21.787
1230	20.198	21.119	19.087	21.160	20.380	21.793
1231	20.209	21.130	19.097	21.172	20.390	21.805
1232	20.215	21.136	19.104	21.177	20.397	21.810
1233	20.225	21.147	19.116	21.188	20.404	21.822
1234	20.239	21.163	19.129	21.203	20.418	21.836
1235	20.252	21.176	19.140	21.214	20.429	21.851
1236	20.264	21.185	19.151	21.223	20.437	21.861
1237	20.268	21.192	19.155	21.230	20.450	21.868
1238	20.274	21.198	19.159	21.235	20.457	21.874
1239	20.282	21.206	19.164	21.244	20.466	21.882
1240	20.297	21.221	19.176	21.259	20.481	21.897
1241	20.309	21.233	19.189	21.271	20.493	21.909
1242	20.321	21.245	19.201	21.283	20.504	21.921
1243	20.331	21.255	19.211	21.293	20.511	21.931
1244	20.340	21.265	19.221	21.302	20.518	21.940
1245	20.342	21.265	19.219	21.302	20.521	21.941
1246	20.346	21.269	19.222	21.306	20.528	21.945
1247	20.352	21.275	19.228	21.312	20.537	21.953
1248	20.357	21.281	19.232	21.317	20.544	21.960
1249	20.360	21.284	19.235	21.319	20.549	21.963
1250	20.364	21.286	19.236	21.322	20.553	21.966
1251	20.369	21.292	19.243	21.328	20.559	21.972
1252	20.378	21.300	19.251	21.337	20.565	21.981
1253	20.388	21.310	19.261	21.347	20.571	21.991
1254	20.394	21.315	19.267	21.353	20.575	21.996
1255	20.401	21.322	19.273	21.359	20.581	22.003
1256	20.406	21.327	19.278	21.365	20.586	22.008
1257	20.412	21.333	19.283	21.370	20.590	22.015
1258	20.416	21.336	19.287	21.374	20.595	22.020
1259	20.421	21.341	19.292	21.379	20.600	22.026
1260	20.423	21.344	19.293	21.381	20.603	22.029
1261	20.428	21.349	19.295	21.386	20.608	22.035
1262	20.434	21.356	19.299	21.393	20.614	22.045
1263	20.440	21.361	19.303	21.398	20.620	22.052
1264	20.445	21.366	19.308	21.404	20.625	22.058
1265	20.448	21.369	19.311	21.407	20.627	22.063
1266	20.452	21.373	19.314	21.410	20.631	22.069
1267	20.457	21.379	19.318	21.414	20.636	22.079
1268	20.461	21.384	19.321	21.420	20.642	22.084
1269	20.465	21.390	19.323	21.426	20.648	22.092
1270	20.469	21.395	19.327	21.430	20.652	22.099
1271	20.473	21.400	19.331	21.434	20.657	22.106
1272	20.477	21.403	19.333	21.438	20.660	22.112
1273	20.480	21.407	19.337	21.441	20.664	22.117
1274	20.486	21.412	19.342	21.448	20.669	22.123
1275	20.489	21.416	19.345	21.451	20.673	22.129
1276	20.493	21.421	19.349	21.457	20.677	22.135
1277	20.495	21.423	19.351	21.459	20.678	22.137
1278	20.496	21.424	19.352	21.460	20.680	22.138
1279	20.499	21.427	19.354	21.463	20.681	22.141
1280	20.502	21.429	19.354	21.466	20.684	22.145
1281	20.504	21.433	19.356	21.468	20.688	22.150
1282	20.507	21.437	19.358	21.471	20.692	22.155
1283	20.510	21.440	19.362	21.475	20.695	22.160
1284	20.513	21.443	19.364	21.478	20.698	22.163
1285	20.514	21.446	19.364	21.479	20.699	22.164
1286	20.516	21.448	19.365	21.480	20.701	22.166
1287	20.517	21.450	19.365	21.481	20.703	22.168
1288	20.521	21.454	19.368	21.486	20.707	22.173
1289	20.521	21.455	19.367	21.490	20.711	22.177
1290	20.527	21.460	19.372	21.496	20.713	22.183
1291	20.529	21.463	19.375	21.498	20.715	22.186
1292	20.531	21.465	19.376	21.501	20.717	22.188
1293	20.534	21.468	19.378	21.503	20.720	22.191
1294	20.538	21.475	19.381	21.509	20.726	22.201
1295	20.541	21.481	19.383	21.515	20.731	22.208
1296	20.544	21.487	19.385	21.517	20.735	22.216
1297	20.547	21.489	19.384	21.522	20.738	22.220
1298	20.548	21.493	19.383	21.523	20.742	22.225
1299	20.550	21.495	19.386	21.525	20.744	22.229
1300	20.553	21.498	19.389	21.529	20.747	22.232
1301	20.557	21.501	19.391	21.533	20.750	22.236
1302	20.558	21.502	19.391	21.534	20.752	22.237
1303	20.562	21.506	19.393	21.538	20.756	22.241
1304	20.564	21.510	19.395	21.542	20.759	22.246
1305	20.567	21.513	19.397	21.545	20.763	22.250
1306	20.571	21.519	19.399	21.550	20.767	22.258
1307	20.577	21.525	19.402	21.555	20.773	22.266
1308	20.584	21.534	19.407	21.562	20.780	22.274
1309	20.589	21.541	19.408	21.567	20.786	22.282
1310	20.593	21.546	19.411	21.572	20.790	22.287
1311	20.596	21.549	19.411	21.575	20.794	22.290
1312	20.596	21.552	19.410	21.575	20.799	22.291
1313	20.597	21.553	19.411	21.576	20.800	22.293
1314	20.598	21.555	19.412	21.577	20.803	22.296
1315	20.602	21.559	19.415	21.581	20.807	22.300
1316	20.605	21.561	19.416	21.584	20.809	22.303
1317	20.607	21.564	19.417	21.585	20.812	22.304
1318	20.608	21.565	19.418	21.587	20.815	22.306
1319	20.609	21.565	19.416	21.587	20.817	22.304
1320	20.611	21.567	19.416	21.590	20.819	22.307
1321	20.614	21.569	19.419	21.592	20.821	22.309
1322	20.616	21.573	19.420	21.595	20.824	22.312
1323	20.619	21.575	19.421	21.598	20.826	22.315
1324	20.622	21.577	19.421	21.601	20.828	22.318
1325	20.626	21.582	19.421	21.606	20.833	22.322
1326	20.631	21.587	19.422	21.611	20.839	22.327
1327	20.634	21.590	19.425	21.615	20.841	22.331
1328	20.637	21.593	19.427	21.618	20.842	22.334
1329	20.639	21.595	19.428	21.620	20.844	22.336
1330	20.644	21.599	19.432	21.625	20.849	22.341
1331	20.647	21.603	19.434	21.629	20.852	22.345
1332	20.650	21.605	19.435	21.631	20.855	22.347
1333	20.652	21.607	19.437	21.633	20.857	22.350
1334	20.654	21.609	19.438	21.636	20.858	22.352
1335	20.656	21.611	19.440	21.638	20.860	22.355
1336	20.660	21.616	19.442	21.642	20.865	22.359
1337	20.663	21.619	19.445	21.644	20.868	22.361
1338	20.668	21.623	19.448	21.649	20.872	22.365
1339	20.671	21.627	19.449	21.652	20.875	22.369
1340	20.674	21.631	19.449	21.659	20.880	22.378
1341	20.679	21.635	19.449	21.664	20.884	22.387
1342	20.684	21.639	19.448	21.669	20.887	22.394
1343	20.687	21.642	19.454	21.673	20.890	22.398
1344	20.691	21.645	19.458	21.677	20.893	22.401
1345	20.694	21.649	19.459	21.680	20.898	22.403
1346	20.700	21.655	19.462	21.686	20.903	22.410
1347	20.706	21.660	19.462	21.690	20.910	22.414
1348	20.709	21.665	19.464	21.694	20.914	22.419
1349	20.712	21.668	19.467	21.698	20.917	22.423
1350	20.718	21.674	19.472	21.703	20.925	22.428
1351	20.723	21.681	19.477	21.709	20.932	22.434
1352	20.733	21.688	19.483	21.717	20.941	22.442
1353	20.738	21.696	19.487	21.722	20.949	22.448
1354	20.743	21.700	19.491	21.726	20.955	22.452
1355	20.750	21.705	19.497	21.734	20.958	22.459
1356	20.754	21.708	19.501	21.738	20.962	22.463
1357	20.763	21.717	19.507	21.747	20.973	22.471
1358	20.769	21.723	19.506	21.753	20.979	22.477
1359	20.775	21.729	19.510	21.757	20.989	22.481
1360	20.784	21.735	19.512	21.765	20.994	22.488
1361	20.788	21.741	19.514	21.770	21.000	22.497
1362	20.794	21.747	19.520	21.775	21.005	22.506
1363	20.800	21.752	19.525	21.781	21.010	22.513
1364	20.810	21.761	19.527	21.791	21.017	22.525
1365	20.817	21.768	19.532	21.796	21.022	22.530
1366	20.819	21.771	19.533	21.799	21.025	22.535
1367	20.825	21.775	19.535	21.804	21.027	22.542
1368	20.836	21.783	19.544	21.816	21.029	22.559
1369	20.843	21.789	19.555	21.824	21.033	22.568
1370	20.855	21.798	19.561	21.834	21.038	22.578
1371	20.863	21.806	19.563	21.842	21.042	22.586
1372	20.878	21.817	19.569	21.858	21.052	22.601
1373	20.888	21.825	19.578	21.868	21.060	22.612
1374	20.897	21.833	19.585	21.878	21.068	22.622
1375	20.908	21.842	19.597	21.891	21.076	22.634
1376	20.919	21.854	19.610	21.903	21.082	22.647
1377	20.930	21.862	19.618	21.916	21.087	22.658
1378	20.937	21.869	19.625	21.922	21.093	22.665
1379	20.946	21.879	19.629	21.934	21.107	22.675
1380	20.953	21.887	19.634	21.941	21.124	22.683
1381	20.959	21.892	19.640	21.945	21.130	22.691
1382	20.964	21.897	19.645	21.950	21.135	22.698
1383	20.973	21.904	19.652	21.956	21.142	22.705
1384	20.982	21.914	19.658	21.967	21.157	22.716
1385	20.990	21.921	19.665	21.977	21.164	22.725
1386	20.997	21.929	19.670	21.984	21.172	22.731
1387	21.006	21.936	19.675	21.994	21.177	22.739
1388	21.012	21.941	19.680	22.000	21.181	22.745
1389	21.022	21.950	19.689	22.010	21.189	22.756
1390	21.035	21.959	19.697	22.021	21.201	22.767
1391	21.052	21.970	19.707	22.035	21.208	22.779
1392	21.062	21.979	19.716	22.046	21.217	22.789
1393	21.077	21.995	19.721	22.062	21.222	22.817
1394	21.087	22.002	19.726	22.072	21.228	22.829
1395	21.091	22.007	19.730	22.076	21.234	22.833
1396	21.099	22.013	19.736	22.084	21.240	22.841
1397	21.106	22.021	19.743	22.092	21.243	22.849
1398	21.116	22.029	19.751	22.100	21.251	22.857
1399	21.121	22.034	19.756	22.106	21.258	22.864
1400	21.124	22.043	19.757	22.110	21.264	22.868
1401	21.132	22.050	19.763	22.119	21.268	22.876
1402	21.144	22.058	19.770	22.132	21.272	22.887
1403	21.154	22.066	19.777	22.143	21.277	22.900
1404	21.171	22.084	19.796	22.163	21.289	22.925
1405	21.187	22.098	19.808	22.180	21.296	22.942
1406	21.198	22.113	19.819	22.195	21.305	22.957
1407	21.207	22.122	19.829	22.206	21.310	22.964
1408	21.216	22.131	19.835	22.216	21.319	22.974
1409	21.220	22.136	19.840	22.222	21.329	22.980
1410	21.228	22.141	19.845	22.231	21.335	22.988
1411	21.238	22.149	19.853	22.240	21.343	23.004
1412	21.246	22.157	19.857	22.251	21.348	23.014
1413	21.253	22.166	19.865	22.260	21.358	23.022
1414	21.260	22.175	19.868	22.267	21.365	23.033
1415	21.269	22.182	19.872	22.277	21.373	23.043
1416	21.273	22.185	19.875	22.280	21.378	23.046
1417	21.281	22.191	19.880	22.289	21.385	23.054
1418	21.291	22.202	19.888	22.300	21.391	23.064
1419	21.302	22.208	19.891	22.310	21.395	23.071
1420	21.307	22.212	19.890	22.316	21.399	23.076
1421	21.314	22.219	19.894	22.324	21.407	23.085
1422	21.315	22.225	19.895	22.328	21.414	23.089
1423	21.320	22.231	19.898	22.333	21.419	23.094
1424	21.326	22.236	19.903	22.339	21.421	23.099
1425	21.334	22.247	19.908	22.346	21.427	23.111
1426	21.347	22.257	19.907	22.360	21.430	23.124
1427	21.363	22.269	19.912	22.378	21.444	23.134
1428	21.374	22.278	19.915	22.390	21.450	23.144
1429	21.384	22.288	19.919	22.401	21.458	23.155
1430	21.393	22.296	19.924	22.413	21.465	23.164
1431	21.404	22.306	19.933	22.423	21.473	23.174
1432	21.414	22.319	19.940	22.433	21.479	23.185
1433	21.423	22.327	19.943	22.443	21.488	23.195
1434	21.428	22.336	19.946	22.453	21.496	23.205
1435	21.440	22.345	19.952	22.465	21.503	23.217
1436	21.448	22.354	19.954	22.477	21.513	23.227
1437	21.455	22.363	19.958	22.487	21.521	23.235
1438	21.468	22.378	19.967	22.501	21.531	23.249
1439	21.476	22.386	19.976	22.510	21.537	23.258
1440	21.486	22.396	19.978	22.524	21.544	23.271
1441	21.496	22.400	19.982	22.534	21.551	23.278
1442	21.501	22.409	19.982	22.542	21.562	23.286
1443	21.503	22.415	19.982	22.552	21.569	23.293
1444	21.510	22.417	19.990	22.555	21.574	23.296
1445	21.518	22.426	19.997	22.564	21.582	23.305
1446	21.527	22.437	20.005	22.574	21.589	23.315
1447	21.534	22.446	20.009	22.588	21.597	23.329
1448	21.545	22.458	20.013	22.599	21.604	23.341
1449	21.552	22.465	20.019	22.606	21.613	23.348
1450	21.561	22.477	20.026	22.621	21.624	23.361
1451	21.570	22.486	20.032	22.632	21.632	23.373
1452	21.579	22.495	20.040	22.643	21.639	23.384
1453	21.586	22.502	20.046	22.651	21.645	23.392

==> data/bt_soc_ecdf.txt <==
btsocmin	btsocmax	ep
0.0000	0.0000	0.0000
4.8640	46.5180	0.0007
5.5950	47.7950	0.0014
6.2210	48.1170	0.0021
6.2730	48.1660	0.0028
6.4460	48.4900	0.0034
6.5030	48.5330	0.0041
6.6600	48.7660	0.0048
6.8740	49.0010	0.0055
6.9590	49.0060	0.0062
7.0010	49.0660	0.0069
7.0050	49.1210	0.0076
7.1520	49.1360	0.0083
7.2500	49.1600	0.0089
7.2880	49.1890	0.0096
7.2880	49.2540	0.0103
7.3710	49.3250	0.0110
7.4750	49.4220	0.0117
7.5070	49.4720	0.0124
7.5850	49.4790	0.0131
7.6640	49.5020	0.0138
7.7130	49.5530	0.0145
7.7720	49.6220	0.0151
7.8440	49.7740	0.0158
7.8610	49.7960	0.0165
7.8630	49.9110	0.0172
8.0840	49.9340	0.0179
8.1410	49.9470	0.0186
8.1420	49.9900	0.0193
8.1450	50.0510	0.0200
8.1540	50.0840	0.0206
8.1950	50.1030	0.0213
8.2140	50.1710	0.0220
8.2480	50.1780	0.0227
8.2490	50.2030	0.0234
8.2510	50.2300	0.0241
8.2760	50.4070	0.0248
8.2790	50.4330	0.0255
8.2920	50.4520	0.0262
8.3660	50.4520	0.0268
8.4110	50.4680	0.0275
8.4240	50.5240	0.0282
8.4250	50.5340	0.0289
8.4350	50.5710	0.0296
8.5000	50.5760	0.0303
8.5280	50.6050	0.0310
8.5440	50.6060	0.0317
8.5690	50.6220	0.0323
8.5700	50.6340	0.0330
8.6130	50.7090	0.0337
8.6400	50.7430	0.0344
8.6790	50.7670	0.0351
8.6800	50.7820	0.0358
8.7040	50.7890	0.0365
8.7420	50.8180	0.0372
8.7480	50.8240	0.0379
8.7520	50.8550	0.0385
8.7530	50.8680	0.0392
8.7540	50.8750	0.0399
8.7800	50.9130	0.0406
8.7960	50.9160	0.0413
8.8010	50.9570	0.0420
8.8010	50.9750	0.0427
8.8020	50.9840	0.0434
8.8230	50.9930	0.0440
8.8320	51.0270	0.0447
8.8400	51.0610	0.0454
8.8400	51.0690	0.0461
8.9120	51.1030	0.0468
8.9780	51.1660	0.0475
8.9840	51.1780	0.0482
8.9920	51.1930	0.0489
8.9940	51.2610	0.0496
9.0120	51.2650	0.0502
9.0230	51.3150	0.0509
9.0470	51.3270	0.0516
9.1490	51.3460	0.0523
9.1700	51.3560	0.0530
9.1710	51.4110	0.0537
9.1710	51.4230	0.0544
9.1800	51.4530	0.0551
9.1970	51.4630	0.0557
9.1970	51.4650	0.0564
9.1980	51.4700	0.0571
9.1990	51.4830	0.0578
9.2370	51.4880	0.0585
9.2660	51.5020	0.0592
9.2910	51.5230	0.0599
9.2920	51.5270	0.0606
9.2930	51.5480	0.0613
9.3330	51.5520	0.0619
9.3330	51.5520	0.0626
9.3490	51.5550	0.0633
9.4300	51.5560	0.0640
9.4610	51.5770	0.0647
9.4620	51.5790	0.0654
9.4680	51.6100	0.0661
9.5030	51.6110	0.0668
9.5090	51.6270	0.0674
9.5220	51.6290	0.0681
9.5330	51.6380	0.0688
9.5440	51.6420	0.0695
9.5450	51.6470	0.0702
9.5680	51.6740	0.0709
9.5860	51.6850	0.0716
9.6090	51.6870	0.0723
9.6230	51.6880	0.0730
9.6560	51.7120	0.0736
9.7380	51.7340	0.0743
9.7920	51.7510	0.0750
9.8180	51.7560	0.0757
9.8210	51.7990	0.0764
9.8420	51.8030	0.0771
9.8450	51.8050	0.0778
9.8600	51.8360	0.0785
9.8650	51.8490	0.0791
9.8770	51.8600	0.0798
9.9100	51.8940	0.0805
9.9110	51.9100	0.0812
9.9120	51.9200	0.0819
9.9120	51.9430	0.0826
9.9130	51.9480	0.0833
9.9230	51.9530	0.0840
9.9240	51.9780	0.0847
9.9310	52.0000	0.0853
9.9430	52.0110	0.0860
9.9630	52.0250	0.0867
9.9630	52.0620	0.0874
9.9830	52.0620	0.0881
10.0000	52.0620	0.0888
10.0000	52.0720	0.0895
10.0000	52.0730	0.0902
10.0000	52.0840	0.0908
10.0000	52.0850	0.0915
10.0000	52.0970	0.0922
10.0000	52.1080	0.0929
10.0000	52.1230	0.0936
10.0000	52.1350	0.0943
10.0000	52.1510	0.0950
10.0000	52.1600	0.0957
10.0000	52.1650	0.0964
10.0000	52.1670	0.0970
10.0000	52.1820	0.0977
10.0000	52.1930	0.0984
10.0000	52.1960	0.0991
10.0000	52.2040	0.0998
10.0000	52.2250	0.1005
10.0000	52.2600	0.1012
10.0000	52.2700	0.1019
10.0000	52.2880	0.1025
10.0000	52.3210	0.1032
10.0000	52.3350	0.1039
10.0000	52.3390	0.1046
10.0000	52.3440	0.1053
10.0000	52.3490	0.1060
10.0000	52.3550	0.1067
10.0000	52.3670	0.1074
10.0000	52.3880	0.1081
10.0000	52.4070	0.1087
10.0000	52.4090	0.1094
10.0000	52.4090	0.1101
10.0000	52.4150	0.1108
10.0000	52.4220	0.1115
10.0000	52.4220	0.1122
10.0000	52.4390	0.1129
10.0000	52.4670	0.1136
10.0000	52.5060	0.1142
10.0000	52.5070	0.1149
10.0000	52.5190	0.1156
10.0000	52.5190	0.1163
10.0000	52.5480	0.1170
10.0000	52.5520	0.1177
10.0000	52.5620	0.1184
10.0000	52.5680	0.1191
10.0000	52.5740	0.1198
10.0000	52.5920	0.1204
10.0000	52.6070	0.1211
10.0000	52.6400	0.1218
10.0000	52.6520	0.1225
10.0000	52.6670	0.1232
10.0000	52.6970	0.1239
10.0000	52.7110	0.1246
10.0000	52.7140	0.1253
10.0000	52.7160	0.1259
10.0000	52.7220	0.1266
10.0000	52.7260	0.1273
10.0000	52.7790	0.1280
10.0000	52.8160	0.1287
10.0000	52.8250	0.1294
10.0000	52.8450	0.1301
10.0000	52.8710	0.1308
10.0000	52.8820	0.1315
10.0000	52.8870	0.1321
10.0000	52.9130	0.1328
10.0000	52.9200	0.1335
10.0000	52.9580	0.1342
10.0000	52.9760	0.1349
10.0000	52.9960	0.1356
10.0000	53.0030	0.1363
10.0000	53.0190	0.1370
10.0000	53.0420	0.1376
10.0000	53.0620	0.1383
10.0000	53.0650	0.1390
10.0000	53.0820	0.1397
10.0000	53.0840	0.1404
10.0000	53.1020	0.1411
10.0000	53.1110	0.1418
10.0000	53.1170	0.1425
10.0000	53.1320	0.1432
10.0000	53.1350	0.1438
10.0000	53.1370	0.1445
10.0000	53.2090	0.1452
10.0000	53.2340	0.1459
10.0000	53.2350	0.1466
10.0000	53.2490	0.1473
10.0000	53.2650	0.1480
10.0000	53.2860	0.1487
10.0000	53.3130	0.1493
10.0000	53.3160	0.1500
10.0000	53.3260	0.1507
10.0000	53.3280	0.1514
10.0000	53.3280	0.1521
10.0000	53.3280	0.1528
10.0000	53.3280	0.1535
10.0000	53.3280	0.1542
10.0000	53.3600	0.1549
10.0000	53.3840	0.1555
10.0000	53.4070	0.1562
10.0090	53.4150	0.1569
10.0340	53.4360	0.1576
10.0610	53.4440	0.1583
10.1550	53.4600	0.1590
10.1820	53.4740	0.1597
10.2130	53.5090	0.1604
10.2460	53.5430	0.1610
10.3060	53.5440	0.1617
10.3470	53.5620	0.1624
10.3490	53.5650	0.1631
10.3640	53.5730	0.1638
10.4620	53.5740	0.1645
10.4890	53.5840	0.1652
10.4920	53.6010	0.1659
10.6070	53.6020	0.1666
10.6230	53.6310	0.1672
10.6510	53.6350	0.1679
10.6840	53.6520	0.1686
10.6860	53.6700	0.1693
10.6880	53.6720	0.1700
10.7680	53.6900	0.1707
10.7990	53.7110	0.1714
10.8460	53.7130	0.1721
10.8550	53.7250	0.1727
10.9070	53.7260	0.1734
10.9110	53.7440	0.1741
10.9180	53.7490	0.1748
10.9350	53.7580	0.1755
10.9510	53.7730	0.1762
10.9620	53.8160	0.1769
10.9690	53.8170	0.1776
11.0020	53.8290	0.1783
11.0140	53.8830	0.1789
11.0580	53.8880	0.1796
11.1720	53.9680	0.1803
11.5210	53.9710	0.1810
11.5560	53.9800	0.1817
11.5900	53.9820	0.1824
11.5990	53.9830	0.1831
11.6530	53.9990	0.1838
11.7000	54.0130	0.1844
11.7170	54.0360	0.1851
11.7250	54.0530	0.1858
11.7330	54.0570	0.1865
11.8240	54.1060	0.1872
11.8300	54.1280	0.1879
11.8460	54.1290	0.1886
11.8890	54.1370	0.1893
11.9280	54.1650	0.1900
11.9690	54.1900	0.1906
12.0010	54.1970	0.1913
12.0320	54.2120	0.1920
12.0930	54.2360	0.1927
12.1160	54.2430	0.1934
12.1180	54.2580	0.1941
12.1260	54.2750	0.1948
12.2110	54.2920	0.1955
12.2430	54.2950	0.1961
12.2680	54.3370	0.1968
12.2820	54.3990	0.1975
12.2840	54.4080	0.1982
12.3020	54.4530	0.1989
12.3120	54.4560	0.1996
12.3810	54.4810	0.2003
12.4540	54.4840	0.2010
12.4570	54.5020	0.2017
12.4580	54.5640	0.2023
12.4860	54.5960	0.2030
12.5020	54.6020	0.2037
12.5060	54.6040	0.2044
12.5120	54.6160	0.2051
12.5120	54.6530	0.2058
12.5470	54.6640	0.2065
12.5730	54.6810	0.2072
12.6170	54.6810	0.2078
12.6760	54.7030	0.2085
12.7090	54.7980	0.2092
12.7210	54.8610	0.2099
12.7400	54.8670	0.2106
12.7800	54.9220	0.2113
12.7960	54.9620	0.2120
12.8010	54.9960	0.2127
12.8270	55.0210	0.2134
12.8530	55.1240	0.2140
12.8810	55.1280	0.2147
12.9070	55.1760	0.2154
12.9240	55.1830	0.2161
12.9490	55.1970	0.2168
12.9810	55.2040	0.2175
13.0500	55.2110	0.2182
13.0530	55.2240	0.2189
13.1080	55.3000	0.2195
13.1580	55.3060	0.2202
13.1940	55.3230	0.2209
13.2690	55.3530	0.2216
13.2800	55.4300	0.2223
13.2870	55.5070	0.2230
13.2960	55.5260	0.2237
13.3370	55.6200	0.2244
13.3940	55.6460	0.2251
13.4510	55.6470	0.2257
13.4670	55.6830	0.2264
13.4820	55.7170	0.2271
13.5650	55.7390	0.2278
13.5660	55.9570	0.2285
13.5760	55.9660	0.2292
13.5810	56.0200	0.2299
13.5930	56.0670	0.2306
13.6780	56.1200	0.2312
13.6920	56.1200	0.2319
13.7050	56.2190	0.2326
13.7130	56.2300	0.2333
13.7180	56.2560	0.2340
13.7370	56.2740	0.2347
13.7390	56.2810	0.2354
13.7670	56.3140	0.2361
13.8050	56.3170	0.2368
13.8700	56.3320	0.2374
13.9090	56.3410	0.2381
13.9180	56.3470	0.2388
13.9460	56.3880	0.2395
13.9690	56.5250	0.2402
13.9740	56.6270	0.2409
13.9900	56.6560	0.2416
13.9940	56.6720	0.2423
14.0010	56.6920	0.2429
14.0110	56.7030	0.2436
14.0120	56.7350	0.2443
14.0390	56.7380	0.2450
14.0970	56.7480	0.2457
14.0980	56.8830	0.2464
14.1100	57.0320	0.2471
14.1150	57.2130	0.2478
14.1360	57.3130	0.2485
14.1470	57.5830	0.2491
14.1560	57.5950	0.2498
14.1720	57.6330	0.2505
14.1780	57.7390	0.2512
14.2010	57.8760	0.2519
14.2180	57.9470	0.2526
14.2260	57.9550	0.2533
14.2270	58.1000	0.2540
14.2320	58.7920	0.2546
14.2560	59.8010	0.2553
14.2570	60.2190	0.2560
14.2620	60.4880	0.2567
14.2690	60.7420	0.2574
14.2830	61.3270	0.2581
14.2860	61.3710	0.2588
14.2990	61.6570	0.2595
14.3160	63.7180	0.2602
14.3180	63.9980	0.2608
14.3220	64.2380	0.2615
14.3350	65.5190	0.2622
14.3780	66.7460	0.2629
14.4120	67.7640	0.2636
14.4160	68.6760	0.2643
14.4250	68.7700	0.2650
14.4410	69.1290	0.2657
14.4500	69.4410	0.2663
14.4820	69.6820	0.2670
14.5490	69.7840	0.2677
14.5520	69.7960	0.2684
14.5580	70.5720	0.2691
14.5600	71.3080	0.2698
14.5950	71.6790	0.2705
14.6800	71.8270	0.2712
14.6810	71.8480	0.2719
14.6930	71.9120	0.2725
14.7410	72.0620	0.2732
14.7850	72.3690	0.2739
14.8070	72.4010	0.2746
14.8320	72.8820	0.2753
14.8550	73.0970	0.2760
14.9030	73.1420	0.2767
14.9260	73.6980	0.2774
14.9350	73.7610	0.2780
14.9360	73.8370	0.2787
14.9530	73.8930	0.2794
14.9660	73.9180	0.2801
14.9720	73.9390	0.2808
15.0290	73.9780	0.2815
15.0490	74.0750	0.2822
15.0490	74.1120	0.2829
15.0680	74.1390	0.2836
15.0710	74.1830	0.2842
15.0910	74.2610	0.2849
15.0930	74.3660	0.2856
15.0980	74.4590	0.2863
15.1060	74.5040	0.2870
15.1140	74.5310	0.2877
15.1430	74.5360	0.2884
15.1440	74.5570	0.2891
15.1820	74.6470	0.2897
15.1960	74.6810	0.2904
15.2050	74.7870	0.2911
15.2500	74.7960	0.2918
15.2560	74.8090	0.2925
15.2590	74.8150	0.2932
15.2640	74.8760	0.2939
15.2900	74.9460	0.2946
15.2990	74.9640	0.2953
15.3070	74.9740	0.2959
15.3960	74.9920	0.2966
15.4060	75.0100	0.2973
15.4100	75.0570	0.2980
15.4160	75.1360	0.2987
15.4180	75.1850	0.2994
15.4180	75.1940	0.3001
15.4220	75.2530	0.3008
15.4230	75.2570	0.3014
15.4460	75.2590	0.3021
15.4530	75.2710	0.3028
15.4860	75.2830	0.3035
15.5030	75.2970	0.3042
15.5080	75.3030	0.3049
15.5280	75.3160	0.3056
15.5890	75.3440	0.3063
15.5990	75.3520	0.3070
15.5990	75.3630	0.3076
15.6050	75.3970	0.3083
15.6090	75.4020	0.3090
15.6310	75.4030	0.3097
15.6360	75.4730	0.3104
15.6600	75.5290	0.3111
15.6650	75.5580	0.3118
15.6760	75.6460	0.3125
15.7040	75.6670	0.3131
15.7380	75.6700	0.3138
15.7630	75.7010	0.3145
15.7810	75.7070	0.3152
15.8250	75.7190	0.3159
15.8440	75.7300	0.3166
15.8630	75.7470	0.3173
15.8680	75.7540	0.3180
15.8780	75.7570	0.3187
15.9160	75.7570	0.3193
15.9190	75.8130	0.3200
15.9390	75.8180	0.3207
15.9420	75.8660	0.3214
15.9430	75.9190	0.3221
15.9610	75.9210	0.3228
15.9650	75.9600	0.3235
15.9820	75.9990	0.3242
16.0090	76.0060	0.3248
16.0180	76.0110	0.3255
16.0620	76.0150	0.3262
16.0650	76.0300	0.3269
16.0760	76.0300	0.3276
16.0810	76.0510	0.3283
16.1010	76.0540	0.3290
16.1040	76.0780	0.3297
16.1490	76.1030	0.3304
16.1490	76.1410	0.3310
16.1650	76.1800	0.3317
16.1780	76.2170	0.3324
16.1970	76.2180	0.3331
16.2070	76.2210	0.3338
16.2100	76.2770	0.3345
16.2330	76.2930	0.3352
16.2350	76.3180	0.3359
16.2500	76.3500	0.3365
16.2640	76.3590	0.3372
16.2690	76.3760	0.3379
16.2850	76.3840	0.3386
16.3040	76.3870	0.3393
16.3180	76.3880	0.3400
16.3250	76.4120	0.3407
16.3360	76.4200	0.3414
16.3370	76.4270	0.3421
16.3430	76.4630	0.3427
16.3480	76.4920	0.3434
16.3540	76.5020	0.3441
16.3540	76.5380	0.3448
16.3890	76.5420	0.3455
16.3910	76.5450	0.3462
16.4210	76.5490	0.3469
16.4310	76.5570	0.3476
16.4520	76.5650	0.3482
16.4590	76.5670	0.3489
16.4790	76.5890	0.3496
16.5220	76.5890	0.3503
16.5260	76.5960	0.3510
16.5290	76.6040	0.3517
16.5290	76.6100	0.3524
16.5520	76.6180	0.3531
16.5800	76.6300	0.3538
16.5930	76.6430	0.3544
16.6350	76.6470	0.3551
16.6710	76.6700	0.3558
16.6780	76.6750	0.3565
16.7130	76.7010	0.3572
16.7290	76.7100	0.3579
16.7340	76.7120	0.3586
16.7480	76.7220	0.3593
16.7520	76.7350	0.3599
16.7750	76.7410	0.3606
16.7820	76.7870	0.3613
16.8120	76.7930	0.3620
16.8450	76.8100	0.3627
16.8500	76.8170	0.3634
16.9020	76.8360	0.3641
16.9070	76.8520	0.3648
16.9120	76.8730	0.3655
16.9230	76.8850	0.3661
16.9230	76.8860	0.3668
16.9330	76.9130	0.3675
16.9390	76.9260	0.3682
16.9450	76.9290	0.3689
16.9520	76.9370	0.3696
16.9880	76.9590	0.3703
17.0400	76.9680	0.3710
17.0440	76.9870	0.3716
17.0640	77.0020	0.3723
17.0670	77.0040	0.3730
17.1130	77.0080	0.3737
17.1270	77.0180	0.3744
17.1320	77.0240	0.3751
17.1330	77.0280	0.3758
17.1340	77.0390	0.3765
17.1480	77.0530	0.3772
17.1500	77.0560	0.3778
17.1620	77.0610	0.3785
17.1740	77.0770	0.3792
17.1800	77.1180	0.3799
17.2240	77.1210	0.3806
17.2320	77.1500	0.3813
17.2510	77.1550	0.3820
17.2840	77.1580	0.3827
17.2910	77.1580	0.3833
17.2930	77.1710	0.3840
17.3240	77.1850	0.3847
17.3240	77.1860	0.3854
17.3550	77.1910	0.3861
17.3570	77.2070	0.3868
17.3610	77.2120	0.3875
17.3810	77.2130	0.3882
17.4080	77.2170	0.3889
17.4130	77.2310	0.3895
17.4400	77.2530	0.3902
17.4510	77.2550	0.3909
17.4540	77.2600	0.3916
17.5030	77.2660	0.3923
17.5340	77.2840	0.3930
17.5640	77.3300	0.3937
17.6550	77.3340	0.3944
17.6930	77.3510	0.3950
17.7300	77.3560	0.3957
17.7710	77.3800	0.3964
17.7730	77.3870	0.3971
17.7910	77.3920	0.3978
17.7950	77.3970	0.3985
17.8280	77.4160	0.3992
17.8860	77.4180	0.3999
17.9060	77.4190	0.4006
17.9350	77.4230	0.4012
17.9890	77.4230	0.4019
18.0040	77.4420	0.4026
18.0720	77.4690	0.4033
18.0870	77.4690	0.4040
18.0890	77.4730	0.4047
18.1230	77.4920	0.4054
18.1270	77.5100	0.4061
18.1380	77.5240	0.4067
18.1680	77.5350	0.4074
18.1710	77.5370	0.4081
18.2040	77.5480	0.4088
18.2060	77.5490	0.4095
18.2330	77.5620	0.4102
18.2620	77.5730	0.4109
18.2630	77.6150	0.4116
18.2660	77.6290	0.4123
18.3060	77.6370	0.4129
18.3450	77.6380	0.4136
18.3910	77.6430	0.4143
18.4080	77.6450	0.4150
18.4810	77.6510	0.4157
18.4830	77.6550	0.4164
18.4950	77.6580	0.4171
18.5150	77.6590	0.4178
18.5390	77.6620	0.4184
18.5460	77.6660	0.4191
18.5600	77.6760	0.4198
18.5680	77.6840	0.4205
18.6410	77.6850	0.4212
18.6730	77.6950	0.4219
18.7200	77.7120	0.4226
18.7200	77.7150	0.4233
18.7380	77.7170	0.4240
18.7550	77.7390	0.4246
18.7710	77.7430	0.4253
18.8100	77.7440	0.4260
18.8360	77.7490	0.4267
18.8390	77.7710	0.4274
18.8780	77.7800	0.4281
18.8990	77.7970	0.4288
18.9210	77.8010	0.4295
18.9400	77.8180	0.4301
18.9480	77.8380	0.4308
18.9580	77.8380	0.4315
18.9800	77.8410	0.4322
19.0060	77.8450	0.4329
19.0160	77.8750	0.4336
19.0190	77.8750	0.4343
19.0350	77.8890	0.4350
19.0800	77.8980	0.4357
19.0860	77.9100	0.4363
19.1130	77.9170	0.4370
19.1530	77.9400	0.4377
19.1700	77.9560	0.4384
19.2070	78.0080	0.4391
19.2280	78.0100	0.4398
19.3970	78.0170	0.4405
19.4270	78.0210	0.4412
19.4730	78.0270	0.4418
19.4750	78.0370	0.4425
19.5720	78.0380	0.4432
19.6140	78.0410	0.4439
19.6380	78.0560	0.4446
19.6530	78.0680	0.4453
19.6600	78.0710	0.4460
19.6740	78.0780	0.4467
19.7170	78.0930	0.4474
19.7230	78.0960	0.4480
19.7350	78.1130	0.4487
19.7700	78.1190	0.4494
19.8000	78.1240	0.4501
19.8130	78.1310	0.4508
19.8170	78.1370	0.4515
20.0050	78.1480	0.4522
20.0250	78.1560	0.4529
20.1150	78.1570	0.4535
20.1190	78.1580	0.4542
20.1380	78.1670	0.4549
20.1460	78.1750	0.4556
20.1840	78.1930	0.4563
20.2200	78.1950	0.4570
20.2600	78.1970	0.4577
20.2940	78.2000	0.4584
20.3440	78.2100	0.4591
20.3530	78.2190	0.4597
20.4970	78.2270	0.4604
20.5260	78.2280	0.4611
20.5640	78.2320	0.4618
20.6470	78.2410	0.4625
20.6890	78.2630	0.4632
20.8300	78.2640	0.4639
20.9970	78.2810	0.4646
21.4570	78.3310	0.4652
21.6770	78.3390	0.4659
21.7010	78.3470	0.4666
21.8060	78.3600	0.4673
22.0770	78.3660	0.4680
22.0770	78.3780	0.4687
22.0810	78.3870	0.4694
22.1970	78.3890	0.4701
22.3490	78.4020	0.4708
22.7210	78.4110	0.4714
22.8030	78.4160	0.4721
22.8430	78.4240	0.4728
22.9350	78.4280	0.4735
23.5820	78.4290	0.4742
24.2610	78.4350	0.4749
24.9800	78.4360	0.4756
26.3430	78.4410	0.4763
26.5370	78.4430	0.4769
26.9750	78.4560	0.4776
27.1040	78.4580	0.4783
27.1550	78.4650	0.4790
27.3050	78.4730	0.4797
27.3290	78.4850	0.4804
27.4450	78.4880	0.4811
28.4210	78.4890	0.4818
28.8880	78.5120	0.4825
29.2910	78.5240	0.4831
30.3940	78.5370	0.4838
31.1580	78.5480	0.4845
32.3590	78.5480	0.4852
34.6340	78.5520	0.4859
35.3360	78.5570	0.4866
35.4460	78.5640	0.4873
36.1580	78.5650	0.4880
36.3040	78.5650	0.4886
36.3920	78.5650	0.4893
37.1900	78.5810	0.4900
37.7890	78.5930	0.4907
37.8850	78.6030	0.4914
38.0720	78.6030	0.4921
38.1160	78.6130	0.4928
38.1780	78.6200	0.4935
38.1810	78.6450	0.4942
38.4710	78.6590	0.4948
38.5230	78.6850	0.4955
39.1150	78.6910	0.4962
39.1680	78.6930	0.4969
39.4940	78.7000	0.4976
39.6180	78.7050	0.4983
39.8350	78.7160	0.4990
39.8450	78.7170	0.4997
39.8950	78.7210	0.5003
39.9900	78.7220	0.5010
40.2260	78.7260	0.5017
40.2340	78.7290	0.5024
40.4780	78.7330	0.5031
40.6030	78.7450	0.5038
40.7280	78.7460	0.5045
40.8000	78.7490	0.5052
40.8210	78.7490	0.5058
40.9880	78.7530	0.5065
41.0090	78.7590	0.5072
41.1230	78.7620	0.5079
41.1600	78.7690	0.5086
41.1750	78.7730	0.5093
41.2280	78.7920	0.5100
41.2290	78.8150	0.5107
41.3460	78.8250	0.5114
41.3570	78.8390	0.5120
41.4350	78.8520	0.5127
41.4890	78.8530	0.5134
41.4950	78.8660	0.5141
41.5340	78.8930	0.5148
41.5830	78.8990	0.5155
41.5970	78.9050	0.5162
41.6180	78.9080	0.5169
41.6920	78.9110	0.5175
41.7320	78.9380	0.5182
41.7480	78.9420	0.5189
41.7830	78.9430	0.5196
41.7840	78.9450	0.5203
41.8490	78.9530	0.5210
41.8550	78.9530	0.5217
41.9710	78.9610	0.5224
41.9990	78.9790	0.5231
42.1230	78.9790	0.5237
42.1280	78.9840	0.5244
42.1860	78.9850	0.5251
42.1930	78.9860	0.5258
42.2240	78.9890	0.5265
42.2250	78.9910	0.5272
42.2470	78.9970	0.5279
42.2620	79.0090	0.5286
42.3110	79.0150	0.5292
42.3230	79.0190	0.5299
42.3310	79.0250	0.5306
42.3460	79.0280	0.5313
42.3480	79.0580	0.5320
42.3520	79.0620	0.5327
42.3700	79.0700	0.5334
42.4000	79.0700	0.5341
42.4250	79.0820	0.5348
42.4350	79.0850	0.5354
42.4530	79.0870	0.5361
42.4560	79.1180	0.5368
42.4670	79.1250	0.5375
42.4960	79.1290	0.5382
42.5260	79.1370	0.5389
42.5640	79.1400	0.5396
42.5880	79.1410	0.5403
42.6070	79.1460	0.5409
42.6180	79.1470	0.5416
42.6660	79.1630	0.5423
42.6710	79.1810	0.5430
42.6830	79.2000	0.5437
42.7080	79.2200	0.5444
42.7150	79.2250	0.5451
42.7310	79.2420	0.5458
42.7350	79.2490	0.5465
42.7470	79.2600	0.5471
42.7600	79.2630	0.5478
42.7830	79.2740	0.5485
42.8140	79.2750	0.5492
42.8420	79.2750	0.5499
42.8630	79.2810	0.5506
42.8850	79.3100	0.5513
42.8940	79.3110	0.5520
42.9080	79.3140	0.5526
42.9190	79.3580	0.5533
42.9240	79.3590	0.5540
42.9240	79.3740	0.5547
42.9280	79.3750	0.5554
42.9570	79.3860	0.5561
42.9570	79.3940	0.5568
42.9610	79.4000	0.5575
42.9660	79.4230	0.5582
42.9720	79.4230	0.5588
42.9820	79.4340	0.5595
43.0050	79.4350	0.5602
43.0310	79.4370	0.5609
43.0380	79.4400	0.5616
43.0520	79.4400	0.5623
43.0590	79.4480	0.5630
43.0630	79.4560	0.5637
43.0720	79.4570	0.5643
43.1030	79.4620	0.5650
43.1050	79.4710	0.5657
43.1170	79.4880	0.5664
43.1200	79.4930	0.5671
43.1260	79.4970	0.5678
43.1300	79.4970	0.5685
43.1440	79.5000	0.5692
43.1450	79.5600	0.5699
43.1850	79.5900	0.5705
43.2140	79.5990	0.5712
43.2270	79.6000	0.5719
43.2730	79.6050	0.5726
43.2800	79.6090	0.5733
43.3020	79.6120	0.5740
43.3260	79.6140	0.5747
43.3330	79.6140	0.5754
43.3690	79.6160	0.5760
43.3990	79.6180	0.5767
43.4480	79.6190	0.5774
43.4510	79.6190	0.5781
43.4530	79.6220	0.5788
43.4710	79.6270	0.5795
43.4990	79.6330	0.5802
43.5010	79.6360	0.5809
43.5170	79.6460	0.5816
43.5760	79.6520	0.5822
43.6160	79.6550	0.5829
43.6490	79.6580	0.5836
43.6520	79.6750	0.5843
43.6620	79.6780	0.5850
43.6680	79.6860	0.5857
43.6780	79.6870	0.5864
43.6880	79.7140	0.5871
43.7330	79.7330	0.5877
43.7340	79.7460	0.5884
43.7390	79.7780	0.5891
43.7460	79.7780	0.5898
43.7500	79.7780	0.5905
43.7560	79.7780	0.5912
43.7590	79.7780	0.5919
43.7950	79.7780	0.5926
43.8130	79.7780	0.5933
43.8300	79.7780	0.5939
43.8320	79.7780	0.5946
43.8740	79.7780	0.5953
43.8830	79.7780	0.5960
43.8890	79.7780	0.5967
43.9030	79.7840	0.5974
43.9110	79.7870	0.5981
43.9200	79.7880	0.5988
43.9270	79.8000	0.5994
43.9450	79.8060	0.6001
43.9520	79.8100	0.6008
43.9560	79.8150	0.6015
43.9740	79.8170	0.6022
44.0140	79.8330	0.6029
44.0630	79.8430	0.6036
44.0740	79.8430	0.6043
44.1270	79.8520	0.6050
44.1320	79.8640	0.6056
44.1380	79.8710	0.6063
44.1420	79.8720	0.6070
44.1430	79.8740	0.6077
44.1690	79.8740	0.6084
44.1810	79.8950	0.6091
44.2040	79.9120	0.6098
44.2250	79.9130	0.6105
44.2310	79.9330	0.6111
44.2310	79.9340	0.6118
44.2340	79.9590	0.6125
44.2450	79.9680	0.6132
44.2520	79.9740	0.6139
44.2610	79.9820	0.6146
44.2610	79.9870	0.6153
44.2760	79.9920	0.6160
44.2910	80.0170	0.6167
44.2990	80.0280	0.6173
44.3080	80.0370	0.6180
44.3090	80.0520	0.6187
44.3380	80.0630	0.6194
44.3480	80.0630	0.6201
44.3760	80.0970	0.6208
44.3850	80.1040	0.6215
44.3850	80.1070	0.6222
44.4060	80.1370	0.6228
44.4170	80.1400	0.6235
44.4170	80.1440	0.6242
44.4270	80.1520	0.6249
44.4270	80.1640	0.6256
44.4310	80.1760	0.6263
44.4340	80.1790	0.6270
44.4910	80.1870	0.6277
44.4920	80.1880	0.6284
44.5010	80.1920	0.6290
44.5030	80.1980	0.6297
44.5050	80.2070	0.6304
44.5260	80.2370	0.6311
44.5290	80.2520	0.6318
44.5300	80.3160	0.6325
44.5340	80.3280	0.6332
44.5370	80.3330	0.6339
44.5400	80.3390	0.6345
44.5480	80.3580	0.6352
44.5500	80.3590	0.6359
44.5860	80.3630	0.6366
44.5960	80.3720	0.6373
44.6060	80.3860	0.6380
44.6180	80.3890	0.6387
44.6420	80.3890	0.6394
44.6890	80.3910	0.6401
44.6920	80.3950	0.6407
44.6960	80.4000	0.6414
44.7080	80.4090	0.6421
44.7230	80.4410	0.6428
44.7360	80.4550	0.6435
44.7550	80.4970	0.6442
44.7560	80.5030	0.6449
44.7660	80.5040	0.6456
44.7780	80.5160	0.6462
44.7890	80.5170	0.6469
44.7930	80.5250	0.6476
44.7950	80.5600	0.6483
44.7950	80.5610	0.6490
44.8100	80.5640	0.6497
44.8180	80.5670	0.6504
44.8250	80.5730	0.6511
44.8290	80.5840	0.6518
44.8310	80.5880	0.6524
44.8440	80.6080	0.6531
44.8620	80.6330	0.6538
44.9040	80.6630	0.6545
44.9250	80.6910	0.6552
44.9280	80.7340	0.6559
44.9400	80.7420	0.6566
44.9410	80.7470	0.6573
44.9430	80.7580	0.6579
44.9600	80.7680	0.6586
44.9800	80.7730	0.6593
44.9900	80.7750	0.6600
45.0090	80.7940	0.6607
45.0210	80.8010	0.6614
45.0260	80.8140	0.6621
45.0310	80.8190	0.6628
45.0350	80.8510	0.6635
45.0380	80.8510	0.6641
45.0470	80.8520	0.6648
45.0510	80.8660	0.6655
45.0650	80.8680	0.6662
45.0810	80.8730	0.6669
45.0820	80.8980	0.6676
45.0820	80.9140	0.6683
45.0900	80.9180	0.6690
45.0960	80.9380	0.6696
45.1030	80.9760	0.6703
45.1140	80.9760	0.6710
45.1210	80.9770	0.6717
45.1350	81.0080	0.6724
45.1390	81.0270	0.6731
45.1440	81.0500	0.6738
45.1450	81.0540	0.6745
45.1450	81.0930	0.6752
45.1570	81.0960	0.6758
45.1640	81.1120	0.6765
45.1980	81.1180	0.6772
45.2020	81.1220	0.6779
45.2050	81.1220	0.6786
45.2060	81.1270	0.6793
45.2070	81.1320	0.6800
45.2290	81.1360	0.6807
45.2350	81.1360	0.6813
45.2460	81.1520	0.6820
45.2480	81.1540	0.6827
45.2570	81.1680	0.6834
45.2720	81.1720	0.6841
45.2740	81.1850	0.6848
45.2890	81.1860	0.6855
45.3030	81.1890	0.6862
45.3140	81.2290	0.6869
45.3360	81.2300	0.6875
45.3480	81.2540	0.6882
45.3600	81.2930	0.6889
45.3610	81.2930	0.6896
45.3800	81.2960	0.6903
45.3950	81.3180	0.6910
45.3970	81.3240	0.6917
45.4150	81.3250	0.6924
45.4270	81.3290	0.6930
45.4500	81.3390	0.6937
45.4560	81.4380	0.6944
45.4730	81.4760	0.6951
45.4730	81.5030	0.6958
45.4740	81.5040	0.6965
45.4870	81.5080	0.6972
45.5000	81.5190	0.6979
45.5430	81.5300	0.6986
45.5460	81.5400	0.6992
45.5850	81.5620	0.6999
45.6010	81.5800	0.7006
45.6250	81.6120	0.7013
45.6480	81.6150	0.7020
45.6630	81.6180	0.7027
45.6720	81.7010	0.7034
45.6790	81.7090	0.7041
45.6810	81.7800	0.7047
45.6990	81.8300	0.7054
45.7010	81.8910	0.7061
45.7110	81.8950	0.7068
45.7150	81.9240	0.7075
45.7210	81.9280	0.7082
45.7310	81.9500	0.7089
45.7390	81.9760	0.7096
45.7400	82.0030	0.7103
45.7420	82.0680	0.7109
45.7460	82.0700	0.7116
45.7620	82.0880	0.7123
45.7670	82.1180	0.7130
45.7710	82.1270	0.7137
45.7770	82.1330	0.7144
45.7860	82.1380	0.7151
45.7870	82.1450	0.7158
45.8130	82.1490	0.7164
45.8140	82.1540	0.7171
45.8200	82.1550	0.7178
45.8270	82.1680	0.7185
45.8430	82.1690	0.7192
45.8560	82.1900	0.7199
45.8620	82.2040	0.7206
45.8650	82.2540	0.7213
45.8690	82.2630	0.7220
45.8880	82.2820	0.7226
45.8970	82.3040	0.7233
45.9290	82.3310	0.7240
45.9360	82.3540	0.7247
45.9400	82.3600	0.7254
45.9420	82.4220	0.7261
45.9570	82.4480	0.7268
45.9660	82.4500	0.7275
45.9710	82.4580	0.7281
45.9740	82.4580	0.7288
45.9860	82.4670	0.7295
45.9930	82.4830	0.7302
45.9950	82.5100	0.7309
45.9950	82.5280	0.7316
46.0170	82.5310	0.7323
46.0190	82.5320	0.7330
46.0360	82.6020	0.7337
46.0390	82.6060	0.7343
46.0420	82.6140	0.7350
46.0450	82.6310	0.7357
46.0530	82.6420	0.7364
46.0550	82.6460	0.7371
46.0660	82.6660	0.7378
46.0770	82.7190	0.7385
46.0990	82.7240	0.7392
46.1000	82.7250	0.7398
46.1030	82.7270	0.7405
46.1040	82.7280	0.7412
46.1240	82.7330	0.7419
46.1340	82.7570	0.7426
46.1390	82.7650	0.7433
46.1450	82.7660	0.7440
46.1830	82.7860	0.7447
46.1930	82.7970	0.7454
46.1940	82.8320	0.7460
46.2060	82.8340	0.7467
46.2200	82.8380	0.7474
46.2270	82.8420	0.7481
46.2290	82.8440	0.7488
46.2390	82.8920	0.7495
46.2760	82.9010	0.7502
46.2960	82.9480	0.7509
46.3070	82.9740	0.7515
46.3130	82.9740	0.7522
46.3190	83.0080	0.7529
46.3200	83.0450	0.7536
46.3230	83.0490	0.7543
46.3480	83.0490	0.7550
46.3510	83.0660	0.7557
46.3530	83.0690	0.7564
46.3710	83.0690	0.7571
46.4040	83.0850	0.7577
46.4220	83.1020	0.7584
46.4310	83.1290	0.7591
46.4440	83.1390	0.7598
46.4680	83.1430	0.7605
46.4690	83.1640	0.7612
46.4790	83.1760	0.7619
46.4860	83.1770	0.7626
46.5160	83.1880	0.7632
46.5260	83.1880	0.7639
46.5860	83.2030	0.7646
46.5940	83.2450	0.7653
46.6260	83.3120	0.7660
46.6280	83.3300	0.7667
46.6390	83.3340	0.7674
46.6420	83.4550	0.7681
46.6500	83.4800	0.7688
46.6760	83.5050	0.7694
46.6860	83.6160	0.7701
46.6870	83.6290	0.7708
46.7090	83.6350	0.7715
46.7140	83.6420	0.7722
46.7270	83.6510	0.7729
46.7320	83.6550	0.7736
46.7370	83.6670	0.7743
46.7500	83.7120	0.7749
46.7770	83.7480	0.7756
46.7950	83.7530	0.7763
46.7990	83.7550	0.7770
46.8120	83.7560	0.7777
46.8220	83.7560	0.7784
46.8280	83.8160	0.7791
46.8390	83.8300	0.7798
46.8490	83.9390	0.7805
46.8670	83.9460	0.7811
46.8720	83.9940	0.7818
46.8930	84.0010	0.7825
46.9010	84.0140	0.7832
46.9190	84.0290	0.7839
46.9670	84.0880	0.7846
47.0250	84.1010	0.7853
47.0270	84.1430	0.7860
47.0280	84.2130	0.7866
47.0310	84.2600	0.7873
47.0340	84.2950	0.7880
47.0610	84.3080	0.7887
47.0610	84.3280	0.7894
47.0810	84.3580	0.7901
47.0990	84.3630	0.7908
47.1120	84.3740	0.7915
47.1150	84.3840	0.7922
47.1170	84.3840	0.7928
47.1190	84.4550	0.7935
47.1350	84.5210	0.7942
47.1360	84.5340	0.7949
47.1450	84.5610	0.7956
47.1510	84.5860	0.7963
47.1690	84.6470	0.7970
47.1900	84.6660	0.7977
47.1960	84.6670	0.7983
47.2030	84.6830	0.7990
47.2040	84.7060	0.7997
47.2270	84.7660	0.8004
47.2420	84.7950	0.8011
47.2610	84.7950	0.8018
47.2640	84.8560	0.8025
47.2740	84.8640	0.8032
47.2800	84.8800	0.8039
47.3000	84.8880	0.8045
47.3010	85.0120	0.8052
47.3060	85.0150	0.8059
47.3160	85.0710	0.8066
47.3330	85.0830	0.8073
47.3340	85.1120	0.8080
47.3560	85.1220	0.8087
47.3630	85.1360	0.8094
47.3760	85.1870	0.8100
47.3780	85.1920	0.8107
47.4090	85.2430	0.8114
47.4100	85.2860	0.8121
47.4170	85.2900	0.8128
47.4170	85.2920	0.8135
47.4380	85.4040	0.8142
47.4580	85.4290	0.8149
47.4820	85.4380	0.8156
47.4990	85.5750	0.8162
47.5000	85.5790	0.8169
47.5070	85.5940	0.8176
47.5140	85.5960	0.8183
47.5350	85.6020	0.8190
47.5350	85.6180	0.8197
47.5430	85.6730	0.8204
47.5600	85.7760	0.8211
47.5740	85.8450	0.8217
47.5900	85.8930	0.8224
47.6020	86.0250	0.8231
47.6100	86.0250	0.8238
47.6130	86.0720	0.8245
47.6390	86.0770	0.8252
47.6460	86.0810	0.8259
47.6480	86.1350	0.8266
47.6510	86.2310	0.8273
47.6540	86.3740	0.8279
47.6550	86.5060	0.8286
47.6600	86.6050	0.8293
47.6690	86.6600	0.8300
47.6720	86.7260	0.8307
47.6950	86.7280	0.8314
47.6990	86.7360	0.8321
47.7140	86.7820	0.8328
47.7200	86.8640	0.8334
47.7280	86.9020	0.8341
47.7380	86.9550	0.8348
47.7450	86.9630	0.8355
47.7490	87.0140	0.8362
47.7540	87.0300	0.8369
47.7740	87.0790	0.8376
47.7760	87.0970	0.8383
47.7920	87.1170	0.8390
47.7930	87.1220	0.8396
47.7950	87.1350	0.8403
47.8140	87.1900	0.8410
47.8350	87.4350	0.8417
47.8440	87.4750	0.8424
47.8580	87.4800	0.8431
47.8590	87.4910	0.8438
47.8670	87.5420	0.8445
47.8860	87.5500	0.8451
47.8980	87.5860	0.8458
47.8990	87.6410	0.8465
47.9070	87.6760	0.8472
47.9200	87.6760	0.8479
47.9380	87.8380	0.8486
48.0080	87.8610	0.8493
48.0090	87.8620	0.8500
48.0110	87.8630	0.8507
48.0170	87.8730	0.8513
48.0620	87.9030	0.8520
48.0730	87.9060	0.8527
48.0780	87.9140	0.8534
48.1140	87.9180	0.8541
48.1270	87.9470	0.8548
48.1350	87.9510	0.8555
48.1360	88.0060	0.8562
48.1490	88.0120	0.8568
48.1540	88.0300	0.8575
48.1600	88.0790	0.8582
48.2710	88.1300	0.8589
48.2830	88.1410	0.8596
48.2840	88.1540	0.8603
48.3050	88.1660	0.8610
48.3140	88.1660	0.8617
48.3570	88.1740	0.8624
48.3780	88.2170	0.8630
48.3980	88.2760	0.8637
48.4000	88.2940	0.8644
48.4100	88.3160	0.8651
48.4200	88.3530	0.8658
48.4280	88.3960	0.8665
48.4310	88.4130	0.8672
48.4340	88.4220	0.8679
48.4430	88.4250	0.8685
48.4490	88.4800	0.8692
48.4490	88.4880	0.8699
48.4580	88.5180	0.8706
48.4820	88.5550	0.8713
48.5580	88.5700	0.8720
48.5790	88.6130	0.8727
48.6030	88.6200	0.8734
48.6040	88.6650	0.8741
48.6250	88.6720	0.8747
48.6320	88.6780	0.8754
48.6390	88.6800	0.8761
48.6510	88.6960	0.8768
48.6750	88.7050	0.8775
48.6800	88.7340	0.8782
48.6890	88.7460	0.8789
48.7150	88.7520	0.8796
48.7220	88.7530	0.8802
48.7280	88.7610	0.8809
48.7310	88.7820	0.8816
48.7320	88.7910	0.8823
48.7680	88.8010	0.8830
48.7740	88.8230	0.8837
48.8000	88.8400	0.8844
48.8020	88.8400	0.8851
48.8100	88.8480	0.8858
48.8160	88.8650	0.8864
48.8230	88.9110	0.8871
48.8290	88.9330	0.8878
48.8320	88.9500	0.8885
48.8400	88.9550	0.8892
48.8520	88.9640	0.8899
48.8600	88.9770	0.8906
48.8640	88.9840	0.8913
48.8700	89.0230	0.8919
48.9120	89.0240	0.8926
48.9150	89.0470	0.8933
48.9240	89.0620	0.8940
48.9300	89.0620	0.8947
48.9300	89.0690	0.8954
48.9470	89.0840	0.8961
48.9470	89.0890	0.8968
48.9550	89.0960	0.8975
48.9990	89.0980	0.8981
49.0160	89.1250	0.8988
49.0210	89.1260	0.8995
49.0260	89.1330	0.9002
49.0310	89.1490	0.9009
49.0340	89.1660	0.9016
49.0400	89.1800	0.9023
49.0420	89.1890	0.9030
49.0620	89.1930	0.9036
49.0670	89.1990	0.9043
49.0780	89.2200	0.9050
49.0870	89.2320	0.9057
49.0880	89.2350	0.9064
49.1050	89.2910	0.9071
49.1300	89.3060	0.9078
49.1630	89.3330	0.9085
49.1840	89.3340	0.9092
49.1980	89.3660	0.9098
49.2150	89.3850	0.9105
49.2500	89.4300	0.9112
49.2510	89.4750	0.9119
49.2600	89.4920	0.9126
49.2700	89.5030	0.9133
49.2740	89.5300	0.9140
49.2750	89.5330	0.9147
49.2900	89.5450	0.9153
49.2920	89.5600	0.9160
49.2970	89.5630	0.9167
49.3570	89.6560	0.9174
49.3600	89.7190	0.9181
49.3810	89.7430	0.9188
49.3930	89.8530	0.9195
49.4020	89.8650	0.9202
49.4120	89.8760	0.9209
49.4170	89.9110	0.9215
49.4290	89.9130	0.9222
49.4310	89.9190	0.9229
49.4310	89.9400	0.9236
49.4420	89.9720	0.9243
49.4960	89.9830	0.9250
49.5060	89.9830	0.9257
49.5270	90.0000	0.9264
49.5370	90.0000	0.9270
49.5550	90.0000	0.9277
49.5760	90.0000	0.9284
49.5800	90.0000	0.9291
49.5830	90.0000	0.9298
49.6130	90.0000	0.9305
49.6520	90.0000	0.9312
49.6670	90.0000	0.9319
49.6960	90.0000	0.9326
49.7050	90.0000	0.9332
49.7320	90.0000	0.9339
49.8130	90.0000	0.9346
49.8200	90.0000	0.9353
49.8230	90.0000	0.9360
49.8430	90.0000	0.9367
49.8570	90.0000	0.9374
49.8870	90.0000	0.9381
49.9630	90.0000	0.9387
49.9720	90.0000	0.9394
49.9880	90.0000	0.9401
49.9890	90.0000	0.9408
50.0190	90.0000	0.9415
50.0410	90.0000	0.9422
50.0850	90.0000	0.9429
50.1070	90.0000	0.9436
50.1190	90.0000	0.9443
50.1440	90.0000	0.9449
50.1440	90.0000	0.9456
50.1570	90.0000	0.9463
50.1770	90.0000	0.9470
50.2070	90.0000	0.9477
50.2820	90.0000	0.9484
50.2840	90.0000	0.9491
50.3310	90.0000	0.9498
50.3510	90.0000	0.9504
50.3530	90.0000	0.9511
50.4090	90.0000	0.9518
50.4670	90.0000	0.9525
50.5000	90.0000	0.9532
50.5230	90.0000	0.9539
50.5260	90.0000	0.9546
50.5730	90.0000	0.9553
50.5840	90.0000	0.9560
50.5890	90.0000	0.9566
50.6470	90.0000	0.9573
50.6880	90.0000	0.9580
50.7410	90.0000	0.9587
50.7630	90.0000	0.9594
50.8130	90.0000	0.9601
50.8590	90.0000	0.9608
50.8980	90.0000	0.9615
50.9310	90.0000	0.9621
50.9440	90.0000	0.9628
50.9710	90.0000	0.9635
51.0230	90.0000	0.9642
51.0770	90.0000	0.9649
51.0820	90.0000	0.9656
51.1380	90.0000	0.9663
51.1430	90.0000	0.9670
51.1810	90.0000	0.9677
51.2090	90.0000	0.9683
51.2100	90.0000	0.9690
51.2440	90.0000	0.9697
51.2510	90.0000	0.9704
51.2830	90.0000	0.9711
51.3080	90.0000	0.9718
51.3160	90.0000	0.9725
51.3440	90.0000	0.9732
51.3970	90.0000	0.9738
51.4270	90.0000	0.9745
51.4870	90.0000	0.9752
51.4930	90.0000	0.9759
51.5370	90.0000	0.9766
51.7190	90.0000	0.9773
51.7190	90.0000	0.9780
51.7690	90.0000	0.9787
51.8210	90.0000	0.9794
51.8330	90.0000	0.9800
51.8670	90.0000	0.9807
52.1060	90.0000	0.9814
52.1650	90.0000	0.9821
52.2360	90.0000	0.9828
52.3900	90.0000	0.9835
52.5420	90.0000	0.9842
52.6570	90.0000	0.9849
52.6580	90.0000	0.9855
52.7030	90.0000	0.9862
52.7250	90.0000	0.9869
52.8170	90.0000	0.9876
53.3280	90.0000	0.9883
53.3280	90.0000	0.9890
53.3280	90.0000	0.9897
53.3280	90.0000	0.9904
53.3280	90.0000	0.9911
53.3280	90.0000	0.9917
53.3280	90.0000	0.9924
53.3280	90.0000	0.9931
53.3280	90.0000	0.9938
53.3280	90.0000	0.9945
53.3280	90.0000	0.9952
53.7280	90.0000	0.9959
53.7860	90.0000	0.9966
55.0760	90.0000	0.9972
58.1890	90.0000	0.9979
61.0960	90.0000	0.9986
65.6440	90.0000	0.9993
66.0040	90.1820	1.0000

==> data/dn.txt <==
nsq 	dn
1.00	 0.000   
0.99	 0.010 
0.98	 0.020 
0.97	 0.030 
0.96	 0.041 
0.95	 0.051 
0.94	 0.062 
0.93	 0.073 
0.92	 0.083 
0.91	 0.094 
0.90	 0.105 
0.89	 0.117 
0.88	 0.128 
0.87	 0.139 
0.86	 0.151 
0.85	 0.163 
0.84	 0.175 
0.83	 0.187 
0.82	 0.199 
0.81	 0.211 
0.80	 0.224 
0.79	 0.236 
0.78	 0.249 
0.77	 0.262 
0.76	 0.275 
0.75	 0.289 
0.74	 0.302 
0.73	 0.316 
0.72	 0.330 
0.71	 0.344 
0.70	 0.359 
0.69	 0.373 
0.68	 0.388 
0.67	 0.403 
0.66	 0.419 
0.65	 0.434 
0.64	 0.450 
0.63	 0.466 
0.62	 0.483 
0.61	 0.499 
0.60	 0.516 
0.59	 0.534 
0.58	 0.551 
0.57	 0.570 
0.56	 0.588 
0.55	 0.607 
0.54	 0.626 
0.53	 0.646 
0.52	 0.666 
0.51	 0.686 
0.50	 0.707 
0.49	 0.729 
0.48	 0.751 
0.47	 0.773 
0.46	 0.796 
0.45	 0.820 
0.44	 0.844 
0.43	 0.869 
0.42	 0.895 
0.41	 0.921 
0.40	 0.949 
0.39	 0.977 
0.38	 1.006 
0.37	 1.036 
0.36	 1.067 
0.35	 1.099 


==> data/ex_ub.txt <==
t	soc	ξ1	ξ2	Δsoc1	Δsoc2	soc_ηc	soc_η1	soc_ηd
1.0	1.275	1.0	1.0	1.275	0.0	1.275	1.5	1.76471
1.1	1.3175	0.9	1.0	1.0625	0.255	1.3175	1.55	1.82353
1.2	1.36	0.8	1.0	0.85	0.51	1.36	1.6	1.88235
1.3	1.4025	0.7	1.0	0.6375	0.765	1.4025	1.65	1.94118
1.4	1.445	0.6	1.0	0.425	1.02	1.445	1.7	2.0
1.5	1.4875	0.5	1.0	0.2125	1.275	1.4875	1.75	2.05882
1.6	1.53	0.4	1.0	0.0	1.53	1.53	1.8	2.11765
1.7	1.49088	0.3	1.0	-0.294118	1.785	1.5725	1.85	2.17647
1.8	1.45176	0.2	1.0	-0.588235	2.04	1.615	1.9	2.23529
1.9	1.41265	0.1	1.0	-0.882353	2.295	1.6575	1.95	2.29412
2.0	1.37353	0.0	1.0	-1.17647	2.55	1.7	2.0	2.35294

==> data/ex_ub_xi.txt <==
t1	xi1	t2	xi2	t3	xi3
0.0	-1.0	0.0	-0.4	0.0	0.0
1.0	-1.0	1.0	-0.4	1.0	0.0
1.0	0.0	1.0	-1.0	1.0	-1.0
2.0	0.0	1.6	-1.0	2.0	-1.0
2.0	0.0	1.6	0.0	2.0	-1.0
2.0	0.0	2.0	0.0	2.0	-1.0


==> data/input_day_ahead_average.txt <==
hour_starting	day_ahead
0	122.95
1	113.27
2	109.05
3	101.05
4	98.5
5	106.82
6	125.92
7	147.14
8	155.53
9	148.37
10	136.97
11	131.44
12	128.21
13	119.52
14	117.79
15	118.14
16	123.09
17	139.82
18	156.89
19	168.74
20	160.77
21	147.96
22	142.2
23	132.41
24	132.41

==> data/input_fcr_average.txt <==
hour_starting	fcr_1h	fcr_4h
0	 12.79 	51.14
4	 16.23 	64.92
8	 12.90 	51.59
12	 14.60 	58.38
16	 11.54 	46.15
20	 10.04 	40.17
24	 10.04 	40.17

==> data/input_spread.txt <==
day	date	spread	fcr_4h	fcr_1h
1	2020-07-01	12.58	23.39	 5.85 
2	2020-07-02	18.5	16.63	 4.16 
3	2020-07-03	13.45	17.45	 4.36 
4	2020-07-04	13.88	27.53	 6.88 
5	2020-07-05	48.69	71.65	 17.91 
6	2020-07-06	25.13	78.32	 19.58 
7	2020-07-07	8.06	19.29	 4.82 
8	2020-07-08	18.48	20.76	 5.19 
9	2020-07-09	14.96	15.76	 3.94 
10	2020-07-10	6.47	21.23	 5.31 
11	2020-07-11	7.41	24.41	 6.10 
12	2020-07-12	18.68	24.97	 6.24 
13	2020-07-13	14.67	18.16	 4.54 
14	2020-07-14	12.3	13.84	 3.46 
15	2020-07-15	13.41	15.2	 3.80 
16	2020-07-16	20.17	15.96	 3.99 
17	2020-07-17	10.1	17.63	 4.41 
18	2020-07-18	8.65	25.35	 6.34 
19	2020-07-19	16.03	26.07	 6.52 
20	2020-07-20	12.13	26.61	 6.65 
21	2020-07-21	10.68	25.45	 6.36 
22	2020-07-22	13.53	24.75	 6.19 
23	2020-07-23	12.52	23.09	 5.77 
24	2020-07-24	10.7	21.81	 5.45 
25	2020-07-25	8.79	40.15	 10.04 
26	2020-07-26	29.12	27.11	 6.78 
27	2020-07-27	11.21	26.57	 6.64 
28	2020-07-28	18.85	28.29	 7.07 
29	2020-07-29	16.02	30.87	 7.72 
30	2020-07-30	22.96	22.51	 5.63 
31	2020-07-31	19.22	17.85	 4.46 
32	2020-08-01	5.84	20.37	 5.09 
33	2020-08-02	9.42	25.57	 6.39 
34	2020-08-03	14.57	19.11	 4.78 
35	2020-08-04	12.19	21.35	 5.34 
36	2020-08-05	18.73	33.08	 8.27 
37	2020-08-06	23.49	26.32	 6.58 
38	2020-08-07	16.23	28.51	 7.13 
39	2020-08-08	8.13	24.57	 6.14 
40	2020-08-09	12.22	26.59	 6.65 
41	2020-08-10	20.15	26.55	 6.64 
42	2020-08-11	13.71	27.8	 6.95 
43	2020-08-12	19.18	26.04	 6.51 
44	2020-08-13	18.77	25.37	 6.34 
45	2020-08-14	9.71	22.11	 5.53 
46	2020-08-15	8.4	22.37	 5.59 
47	2020-08-16	15.62	26.77	 6.69 
48	2020-08-17	21.17	27.19	 6.80 
49	2020-08-18	20.88	23.72	 5.93 
50	2020-08-19	13.95	26.95	 6.74 
51	2020-08-20	27.88	23.92	 5.98 
52	2020-08-21	15.69	26.64	 6.66 
53	2020-08-22	23.79	31.19	 7.80 
54	2020-08-23	28.29	46.83	 11.71 
55	2020-08-24	36.83	33.69	 8.42 
56	2020-08-25	8.72	30.88	 7.72 
57	2020-08-26	42.9	55.25	 13.81 
58	2020-08-27	41.17	36.09	 9.02 
59	2020-08-28	13.15	31.03	 7.76 
60	2020-08-29	12.39	31.61	 7.90 
61	2020-08-30	7.91	39.8	 9.95 
62	2020-08-31	41.83	35.56	 8.89 
63	2020-09-01	23.92	40.2	 10.05 
64	2020-09-02	27.68	41.39	 10.35 
65	2020-09-03	16.68	38.01	 9.50 
66	2020-09-04	18.42	36.51	 9.13 
67	2020-09-05	11.56	28.88	 7.22 
68	2020-09-06	13.54	41.15	 10.29 
69	2020-09-07	26.66	40.72	 10.18 
70	2020-09-08	29.69	41.25	 10.31 
71	2020-09-09	21.05	39.52	 9.88 
72	2020-09-10	34.38	42.41	 10.60 
73	2020-09-11	23.9	37.08	 9.27 
74	2020-09-12	10.8	41.45	 10.36 
75	2020-09-13	17.53	40.43	 10.11 
76	2020-09-14	75.84	39.57	 9.89 
77	2020-09-15	133.06	42.19	 10.55 
78	2020-09-16	33.17	39.75	 9.94 
79	2020-09-17	35.93	43.36	 10.84 
80	2020-09-18	16.3	36.77	 9.19 
81	2020-09-19	13.54	38.19	 9.55 
82	2020-09-20	11.94	42.75	 10.69 
83	2020-09-21	147.47	47.31	 11.83 
84	2020-09-22	34.12	50.09	 12.52 
85	2020-09-23	16.31	41.92	 10.48 
86	2020-09-24	31.07	40.68	 10.17 
87	2020-09-25	24.05	75.85	 18.96 
88	2020-09-26	17.93	37.11	 9.28 
89	2020-09-27	34.75	29.83	 7.46 
90	2020-09-28	42.54	35.77	 8.94 
91	2020-09-29	80.23	39.76	 9.94 
92	2020-09-30	26.18	38.72	 9.68 
93	2020-10-01	21.29	41.35	 10.34 
94	2020-10-02	30.44	41.64	 10.41 
95	2020-10-03	32.67	57.16	 14.29 
96	2020-10-04	40.16	35.39	 8.85 
97	2020-10-05	44.33	34.95	 8.74 
98	2020-10-06	33.73	49	 12.25 
99	2020-10-07	28.54	39.13	 9.78 
100	2020-10-08	24.26	37.31	 9.33 
101	2020-10-09	25.34	29.32	 7.33 
102	2020-10-10	13.17	36.45	 9.11 
103	2020-10-11	17.45	24.97	 6.24 
104	2020-10-12	41.17	34.55	 8.64 
105	2020-10-13	30.07	32.65	 8.16 
106	2020-10-14	23.74	46.32	 11.58 
107	2020-10-15	23.5	36.96	 9.24 
108	2020-10-16	26.53	31.92	 7.98 
109	2020-10-17	7.74	23.2	 5.80 
110	2020-10-18	11.39	12.28	 3.07 
111	2020-10-19	30.55	21	 5.25 
112	2020-10-20	18.14	25.73	 6.43 
113	2020-10-21	20.57	33.69	 8.42 
114	2020-10-22	26.2	35.53	 8.88 
115	2020-10-23	17.77	28.55	 7.14 
116	2020-10-24	20.1	36.85	 9.21 
117	2020-10-25	51.52	36.09	 9.02 
118	2020-10-26	25.77	40.11	 10.03 
119	2020-10-27	13.4	33.67	 8.42 
120	2020-10-28	27.9	38.53	 9.63 
121	2020-10-29	37.09	35.84	 8.96 
122	2020-10-30	39.18	39.81	 9.95 
123	2020-10-31	7.35	35.97	 8.99 
124	2020-11-01	29.29	29.53	 7.38 
125	2020-11-02	55.6	30.33	 7.58 
126	2020-11-03	22.43	30.65	 7.66 
127	2020-11-04	22.92	25.2	 6.30 
128	2020-11-05	15.58	19.29	 4.82 
129	2020-11-06	15.18	19.13	 4.78 
130	2020-11-07	13.41	36.49	 9.12 
131	2020-11-08	14.95	29.93	 7.48 
132	2020-11-09	22.99	25.52	 6.38 
133	2020-11-10	24.82	32.61	 8.15 
134	2020-11-11	12.19	26.33	 6.58 
135	2020-11-12	16.79	24.52	 6.13 
136	2020-11-13	14.11	21.75	 5.44 
137	2020-11-14	17.57	41.47	 10.37 
138	2020-11-15	27.01	43.23	 10.81 
139	2020-11-16	52.35	46.51	 11.63 
140	2020-11-17	18.25	27.71	 6.93 
141	2020-11-18	13.07	20.79	 5.20 
142	2020-11-19	41.7	30.84	 7.71 
143	2020-11-20	18.38	30.43	 7.61 
144	2020-11-21	13.86	28.16	 7.04 
145	2020-11-22	15.82	15.08	 3.77 
146	2020-11-23	21.18	19.28	 4.82 
147	2020-11-24	11.91	20.53	 5.13 
148	2020-11-25	20.46	19.73	 4.93 
149	2020-11-26	33.68	27.61	 6.90 
150	2020-11-27	29.41	18.85	 4.71 
151	2020-11-28	6.95	39.93	 9.98 
152	2020-11-29	15.15	30.03	 7.51 
153	2020-11-30	28.81	24.21	 6.05 
154	2020-12-01	32.52	23.49	 5.87 
155	2020-12-02	54.52	15.87	 3.97 
156	2020-12-03	14.77	31.77	 7.94 
157	2020-12-04	33.64	14.15	 3.54 
158	2020-12-05	20.61	36.23	 9.06 
159	2020-12-06	21.54	54.33	 13.58 
160	2020-12-07	48.25	24.45	 6.11 
161	2020-12-08	56.61	19.97	 4.99 
162	2020-12-09	65.54	18.35	 4.59 
163	2020-12-10	57.64	13.48	 3.37 
164	2020-12-11	23.68	15.51	 3.88 
165	2020-12-12	14.97	22.81	 5.70 
166	2020-12-13	10.62	33.27	 8.32 
167	2020-12-14	33.5	16.53	 4.13 
168	2020-12-15	26.34	16.39	 4.10 
169	2020-12-16	16.4	22.59	 5.65 
170	2020-12-17	21.21	23.11	 5.78 
171	2020-12-18	16.02	14.03	 3.51 
172	2020-12-19	23.75	20.8	 5.20 
173	2020-12-20	17.05	29.53	 7.38 
174	2020-12-21	15.27	22.91	 5.73 
175	2020-12-22	51.72	37.09	 9.27 
176	2020-12-23	18.41	20.37	 5.09 
177	2020-12-24	44.37	43.35	 10.84 
178	2020-12-25	37.07	26.28	 6.57 
179	2020-12-26	21.93	52.45	 13.11 
180	2020-12-27	53.68	32.68	 8.17 
181	2020-12-28	40.2	34.47	 8.62 
182	2020-12-29	17.92	15.24	 3.81 
183	2020-12-30	18.86	17.36	 4.34 
184	2020-12-31	22.01	21.39	 5.35 
185	2021-01-01	12.69	18.43	 4.61 
186	2021-01-02	17.22	18.08	 4.52 
187	2021-01-03	17.62	16.12	 4.03 
188	2021-01-04	21.55	15.8	 3.95 
189	2021-01-05	25.14	15.33	 3.83 
190	2021-01-06	41.68	19.47	 4.87 
191	2021-01-07	46.61	12.29	 3.07 
192	2021-01-08	50.42	9.77	 2.44 
193	2021-01-09	11.61	16.32	 4.08 
194	2021-01-10	15.33	18.85	 4.71 
195	2021-01-11	31.54	15.64	 3.91 
196	2021-01-12	22	18.93	 4.73 
197	2021-01-13	27.57	17.73	 4.43 
198	2021-01-14	40.8	10.36	 2.59 
199	2021-01-15	39.53	15.27	 3.82 
200	2021-01-16	8.44	23.67	 5.92 
201	2021-01-17	19.63	29.71	 7.43 
202	2021-01-18	30.5	18.6	 4.65 
203	2021-01-19	24.16	16.17	 4.04 
204	2021-01-20	26.68	25.39	 6.35 
205	2021-01-21	50.63	30.04	 7.51 
206	2021-01-22	36.4	23.75	 5.94 
207	2021-01-23	18.55	18.19	 4.55 
208	2021-01-24	16.56	35.92	 8.98 
209	2021-01-25	27.43	12.87	 3.22 
210	2021-01-26	25.37	13.55	 3.39 
211	2021-01-27	19.32	11.19	 2.80 
212	2021-01-28	14.73	11.05	 2.76 
213	2021-01-29	24.41	26.09	 6.52 
214	2021-01-30	18.83	17.99	 4.50 
215	2021-01-31	16.8	39.43	 9.86 
216	2021-02-01	37.15	24.24	 6.06 
217	2021-02-02	35.29	16.92	 4.23 
218	2021-02-03	45.46	22.92	 5.73 
219	2021-02-04	31.01	22.79	 5.70 
220	2021-02-05	13.01	18.96	 4.74 
221	2021-02-06	13.95	34.28	 8.57 
222	2021-02-07	53.14	50.37	 12.59 
223	2021-02-08	45.27	28.49	 7.12 
224	2021-02-09	24.63	23.85	 5.96 
225	2021-02-10	49.44	15.12	 3.78 
226	2021-02-11	71.4	10.51	 2.63 
227	2021-02-12	24.31	7.12	 1.78 
228	2021-02-13	18.56	29.59	 7.40 
229	2021-02-14	12.12	20.31	 5.08 
230	2021-02-15	28.81	19.33	 4.83 
231	2021-02-16	17.39	10.63	 2.66 
232	2021-02-17	24.92	24.04	 6.01 
233	2021-02-18	16.17	17.13	 4.28 
234	2021-02-19	18.36	24.64	 6.16 
235	2021-02-20	23.65	42.97	 10.74 
236	2021-02-21	40.18	14.47	 3.62 
237	2021-02-22	19.97	15.43	 3.86 
238	2021-02-23	16.2	19.12	 4.78 
239	2021-02-24	44.48	28.99	 7.25 
240	2021-02-25	24.28	20.55	 5.14 
241	2021-02-26	13.59	16	 4.00 
242	2021-02-27	16.17	16.91	 4.23 
243	2021-02-28	26.6	22.09	 5.52 
244	2021-03-01	19.5	19.49	 4.87 
245	2021-03-02	27.2	14.24	 3.56 
246	2021-03-03	16.78	17.88	 4.47 
247	2021-03-04	13.69	17.63	 4.41 
248	2021-03-05	16.85	11.09	 2.77 
249	2021-03-06	14.05	16.99	 4.25 
250	2021-03-07	14.61	16.77	 4.19 
251	2021-03-08	48.65	13.05	 3.26 
252	2021-03-09	39	10	 2.50 
253	2021-03-10	18.12	14.51	 3.63 
254	2021-03-11	33.86	34.2	 8.55 
255	2021-03-12	38.89	33.72	 8.43 
256	2021-03-13	37.92	53.68	 13.42 
257	2021-03-14	48.28	68.24	 17.06 
258	2021-03-15	26.08	46.8	 11.70 
259	2021-03-16	24.67	21.81	 5.45 
260	2021-03-17	38.57	14.53	 3.63 
261	2021-03-18	39.69	11.17	 2.79 
262	2021-03-19	23.86	24.41	 6.10 
263	2021-03-20	18.1	26.47	 6.62 
264	2021-03-21	36.59	36.12	 9.03 
265	2021-03-22	32.13	19.69	 4.92 
266	2021-03-23	19.68	19.95	 4.99 
267	2021-03-24	26.3	18.96	 4.74 
268	2021-03-25	26.42	16.72	 4.18 
269	2021-03-26	20.05	20.43	 5.11 
270	2021-03-27	50.28	38.56	 9.64 
271	2021-03-28	78.04	40.28	 10.07 
272	2021-03-29	43.93	38.52	 9.63 
273	2021-03-30	28.72	23.51	 5.88 
274	2021-03-31	23.44	29.11	 7.28 
275	2021-04-01	21.24	24.19	 6.05 
276	2021-04-02	53.22	43.59	 10.90 
277	2021-04-03	45.68	42.21	 10.55 
278	2021-04-04	43.55	37.03	 9.26 
279	2021-04-05	55.06	42.55	 10.64 
280	2021-04-06	21.89	39.36	 9.84 
281	2021-04-07	87.62	42.89	 10.72 
282	2021-04-08	29.36	37.28	 9.32 
283	2021-04-09	16.39	31.71	 7.93 
284	2021-04-10	9.34	37.25	 9.31 
285	2021-04-11	16.98	36	 9.00 
286	2021-04-12	36.15	37.12	 9.28 
287	2021-04-13	82.08	55.33	 13.83 
288	2021-04-14	47.64	56.03	 14.01 
289	2021-04-15	45.77	65.4	 16.35 
290	2021-04-16	30.09	64.01	 16.00 
291	2021-04-17	17.06	55.77	 13.94 
292	2021-04-18	18.72	51.53	 12.88 
293	2021-04-19	36.98	83.25	 20.81 
294	2021-04-20	29.83	82.76	 20.69 
295	2021-04-21	12.06	39.53	 9.88 
296	2021-04-22	26.08	78.76	 19.69 
297	2021-04-23	31.65	55.39	 13.85 
298	2021-04-24	46.35	56.21	 14.05 
299	2021-04-25	69.99	51.79	 12.95 
300	2021-04-26	32.48	57.73	 14.43 
301	2021-04-27	23.8	62.72	 15.68 
302	2021-04-28	20.5	52.55	 13.14 
303	2021-04-29	21.71	48.41	 12.10 
304	2021-04-30	18.73	57.68	 14.42 
305	2021-05-01	14.26	45.15	 11.29 
306	2021-05-02	73.59	41.91	 10.48 
307	2021-05-03	26.78	42.88	 10.72 
308	2021-05-04	68.89	118.61	 29.65 
309	2021-05-05	37.47	71.36	 17.84 
310	2021-05-06	21.63	58.99	 14.75 
311	2021-05-07	35.71	57.47	 14.37 
312	2021-05-08	69.01	63.53	 15.88 
313	2021-05-09	124.96	77.41	 19.35 
314	2021-05-10	52.44	73.4	 18.35 
315	2021-05-11	24.3	84.91	 21.23 
316	2021-05-12	19.65	74.53	 18.63 
317	2021-05-13	21.39	74.99	 18.75 
318	2021-05-14	14.84	89.44	 22.36 
319	2021-05-15	41.5	76.61	 19.15 
320	2021-05-16	64.22	81.87	 20.47 
321	2021-05-17	55.87	76.01	 19.00 
322	2021-05-18	21.26	74	 18.50 
323	2021-05-19	21.77	59.01	 14.75 
324	2021-05-20	28.54	58.49	 14.62 
325	2021-05-21	60.87	69.12	 17.28 
326	2021-05-22	64.5	107.24	 26.81 
327	2021-05-23	96.08	62.09	 15.52 
328	2021-05-24	49.71	62.75	 15.69 
329	2021-05-25	36.8	95.43	 23.86 
330	2021-05-26	27.2	75.55	 18.89 
331	2021-05-27	26.65	61.6	 15.40 
332	2021-05-28	22.16	63.03	 15.76 
333	2021-05-29	49.94	31.29	 7.82 
334	2021-05-30	84.6	17.71	 4.43 
335	2021-05-31	35.44	30.8	 7.70 
336	2021-06-01	19.91	45.07	 11.27 
337	2021-06-02	21.42	48.17	 12.04 
338	2021-06-03	19.32	41.76	 10.44 
339	2021-06-04	14.9	43.41	 10.85 
340	2021-06-05	12.97	37.4	 9.35 
341	2021-06-06	34.82	38.68	 9.67 
342	2021-06-07	17.62	30.27	 7.57 
343	2021-06-08	18.98	58.17	 14.54 
344	2021-06-09	11.5	58.53	 14.63 
345	2021-06-10	14.23	58.71	 14.68 
346	2021-06-11	14.37	61.63	 15.41 
347	2021-06-12	81.63	44.36	 11.09 
348	2021-06-13	116.77	34.73	 8.68 
349	2021-06-14	40.81	57.48	 14.37 
350	2021-06-15	18.05	52.76	 13.19 
351	2021-06-16	35.89	58.95	 14.74 
352	2021-06-17	35.13	59.71	 14.93 
353	2021-06-18	21.16	51.04	 12.76 
354	2021-06-19	18.92	21.65	 5.41 
355	2021-06-20	55.3	49.65	 12.41 
356	2021-06-21	22.83	52.95	 13.24 
357	2021-06-22	18.98	52.65	 13.16 
358	2021-06-23	20.7	55.87	 13.97 
359	2021-06-24	35.3	67.55	 16.89 
360	2021-06-25	8.48	58.85	 14.71 
361	2021-06-26	18.79	63.84	 15.96 
362	2021-06-27	71.54	67.69	 16.92 
363	2021-06-28	40.14	54.2	 13.55 
364	2021-06-29	15.88	54.53	 13.63 
365	2021-06-30	11.51	53.67	 13.42 
366	2021-07-01	12.9	56.09	 14.02 
367	2021-07-02	11.87	48.13	 12.03 
368	2021-07-03	22.62	43.21	 10.80 
369	2021-07-04	32.99	47.05	 11.76 
370	2021-07-05	25.02	57.03	 14.26 
371	2021-07-06	57.39	55.37	 13.84 
372	2021-07-07	41.21	49.57	 12.39 
373	2021-07-08	14.04	59.33	 14.83 
374	2021-07-09	17.33	58.61	 14.65 
375	2021-07-10	15.69	59.08	 14.77 
376	2021-07-11	25.77	73.23	 18.31 
377	2021-07-12	31.59	58.83	 14.71 
378	2021-07-13	17.45	66.43	 16.61 
379	2021-07-14	76.55	71.52	 17.88 
380	2021-07-15	88.86	76.28	 19.07 
381	2021-07-16	28.44	82.28	 20.57 
382	2021-07-17	61.27	95.19	 23.80 
383	2021-07-18	92.09	144.41	 36.10 
384	2021-07-19	29.2	82.96	 20.74 
385	2021-07-20	18.34	91.37	 22.84 
386	2021-07-21	19.02	81.07	 20.27 
387	2021-07-22	16.26	77.16	 19.29 
388	2021-07-23	17.59	76.92	 19.23 
389	2021-07-24	18.68	60.64	 15.16 
390	2021-07-25	33.71	64.96	 16.24 
391	2021-07-26	47.44	61.65	 15.41 
392	2021-07-27	19.96	71.09	 17.77 
393	2021-07-28	66.14	56.52	 14.13 
394	2021-07-29	88.38	67.08	 16.77 
395	2021-07-30	77.54	57.41	 14.35 
396	2021-07-31	75.86	105.43	 26.36 
397	2021-08-01	54.22	68.96	 17.24 
398	2021-08-02	42.64	77.01	 19.25 
399	2021-08-03	34	65.28	 16.32 
400	2021-08-04	62.21	58.97	 14.74 
401	2021-08-05	49.86	57.32	 14.33 
402	2021-08-06	115.73	65.16	 16.29 
403	2021-08-07	63.39	57.56	 14.39 
404	2021-08-08	131.12	113.24	 28.31 
405	2021-08-09	78.98	67.11	 16.78 
406	2021-08-10	91.18	66.76	 16.69 
407	2021-08-11	28.12	56.73	 14.18 
408	2021-08-12	27.6	54.72	 13.68 
409	2021-08-13	33.97	52.61	 13.15 
410	2021-08-14	60.99	77.89	 19.47 
411	2021-08-15	67.01	73.69	 18.42 
412	2021-08-16	94.71	70.25	 17.56 
413	2021-08-17	76.73	72.37	 18.09 
414	2021-08-18	45.54	61.05	 15.26 
415	2021-08-19	53.89	53.57	 13.39 
416	2021-08-20	25.61	52.73	 13.18 
417	2021-08-21	19.95	49.12	 12.28 
418	2021-08-22	25.39	43.85	 10.96 
419	2021-08-23	70.51	54	 13.50 
420	2021-08-24	79.27	45.07	 11.27 
421	2021-08-25	65.39	44.28	 11.07 
422	2021-08-26	38.65	39.39	 9.85 
423	2021-08-27	22.93	31.85	 7.96 
424	2021-08-28	56.58	38.24	 9.56 
425	2021-08-29	54.68	35.59	 8.90 
426	2021-08-30	45.85	52.84	 13.21 
427	2021-08-31	48.35	76.55	 19.14 
428	2021-09-01	84.7	61.87	 15.47 
429	2021-09-02	108.14	72.37	 18.09 
430	2021-09-03	45.57	67.41	 16.85 
431	2021-09-04	39.67	70.64	 17.66 
432	2021-09-05	62.66	50.47	 12.62 
433	2021-09-06	34.85	61.43	 15.36 
434	2021-09-07	26.93	66.47	 16.62 
435	2021-09-08	38.29	75.57	 18.89 
436	2021-09-09	32.43	74	 18.50 
437	2021-09-10	25.18	50.28	 12.57 
438	2021-09-11	25.1	63.09	 15.77 
439	2021-09-12	70.88	56.45	 14.11 
440	2021-09-13	43.58	59.29	 14.82 
441	2021-09-14	40.64	61.99	 15.50 
442	2021-09-15	47.05	59.32	 14.83 
443	2021-09-16	56.97	68.81	 17.20 
444	2021-09-17	40.08	52.44	 13.11 
445	2021-09-18	40.5	48.85	 12.21 
446	2021-09-19	77.95	53.72	 13.43 
447	2021-09-20	58.44	53.95	 13.49 
448	2021-09-21	49.87	60.4	 15.10 
449	2021-09-22	78.02	58.49	 14.62 
450	2021-09-23	100.97	86.45	 21.61 
451	2021-09-24	75.08	74.36	 18.59 
452	2021-09-25	48.16	77.68	 19.42 
453	2021-09-26	72.45	87.23	 21.81 
454	2021-09-27	66.88	97.29	 24.32 
455	2021-09-28	111.42	81.44	 20.36 
456	2021-09-29	92.79	131.93	 32.98 
457	2021-09-30	121.97	128.37	 32.09 
458	2021-10-01	126.45	126.6	 31.65 
459	2021-10-02	109.17	172.83	 43.21 
460	2021-10-03	143.73	1055.19	 263.80 
461	2021-10-04	138.45	118.2	 29.55 
462	2021-10-05	107.92	103.76	 25.94 
463	2021-10-06	202.03	107.91	 26.98 
464	2021-10-07	104.2	73.91	 18.48 
465	2021-10-08	105.06	91.28	 22.82 
466	2021-10-09	94.34	124.44	 31.11 
467	2021-10-10	146.09	143.91	 35.98 
468	2021-10-11	115.65	113.17	 28.29 
469	2021-10-12	118.32	155.53	 38.88 
470	2021-10-13	120.38	179.68	 44.92 
471	2021-10-14	100.08	222.24	 55.56 
472	2021-10-15	122.08	243.85	 60.96 
473	2021-10-16	84.12	231	 57.75 
474	2021-10-17	92.6	244.6	 61.15 
475	2021-10-18	115.21	184.17	 46.04 
476	2021-10-19	142.47	258.57	 64.64 
477	2021-10-20	209.06	300.63	 75.16 
478	2021-10-21	250.63	216.88	 54.22 
479	2021-10-22	92.67	172.88	 43.22 
480	2021-10-23	61.96	194.45	 48.61 
481	2021-10-24	149.19	182.76	 45.69 
482	2021-10-25	139.86	151.79	 37.95 
483	2021-10-26	47.96	146.51	 36.63 
484	2021-10-27	95.54	178.07	 44.52 
485	2021-10-28	67.04	187.83	 46.96 
486	2021-10-29	123.76	175.45	 43.86 
487	2021-10-30	107.41	114.52	 28.63 
488	2021-10-31	78.78	142.49	 35.62 
489	2021-11-01	152.06	146.83	 36.71 
490	2021-11-02	166.79	152.67	 38.17 
491	2021-11-03	111.05	131.59	 32.90 
492	2021-11-04	41.17	105	 26.25 
493	2021-11-05	63.07	108.31	 27.08 
494	2021-11-06	47.06	96.63	 24.16 
495	2021-11-07	120.17	155.01	 38.75 
496	2021-11-08	124.43	91.51	 22.88 
497	2021-11-09	76.6	118.15	 29.54 
498	2021-11-10	91.83	93.84	 23.46 
499	2021-11-11	66.19	115.2	 28.80 
500	2021-11-12	40.06	112.56	 28.14 
501	2021-11-13	91.56	113.69	 28.42 
502	2021-11-14	32.1	90.08	 22.52 
503	2021-11-15	113.36	52.17	 13.04 
504	2021-11-16	102.74	60.93	 15.23 
505	2021-11-17	58.32	50.63	 12.66 
506	2021-11-18	69.12	70.4	 17.60 
507	2021-11-19	55.57	61.35	 15.34 
508	2021-11-20	70.18	144.25	 36.06 
509	2021-11-21	26.85	121.59	 30.40 
510	2021-11-22	108.74	90.37	 22.59 
511	2021-11-23	112.93	108.44	 27.11 
512	2021-11-24	179.97	89.21	 22.30 
513	2021-11-25	117.96	70.64	 17.66 
514	2021-11-26	79.23	92.23	 23.06 
515	2021-11-27	66.17	59.65	 14.91 
516	2021-11-28	38.43	104.01	 26.00 
517	2021-11-29	192.47	72.32	 18.08 
518	2021-11-30	64.39	109.55	 27.39 
519	2021-12-01	191.12	97.69	 24.42 
520	2021-12-02	139.31	95.05	 23.76 
521	2021-12-03	88.38	368.55	 92.14 
522	2021-12-04	30.23	166.8	 41.70 
523	2021-12-05	152.94	174.41	 43.60 
524	2021-12-06	146.38	83.55	 20.89 
525	2021-12-07	97.88	104.81	 26.20 
526	2021-12-08	86.01	124.56	 31.14 
527	2021-12-09	115.32	72.43	 18.11 
528	2021-12-10	120.06	71.48	 17.87 
529	2021-12-11	52.21	77.69	 19.42 
530	2021-12-12	37.19	125.43	 31.36 
531	2021-12-13	114.96	80.95	 20.24 
532	2021-12-14	96.26	72.97	 18.24 
533	2021-12-15	99.39	82.49	 20.62 
534	2021-12-16	117.33	66.71	 16.68 
535	2021-12-17	99.87	42.97	 10.74 
536	2021-12-18	103.97	62.71	 15.68 
537	2021-12-19	87.6	164.63	 41.16 
538	2021-12-20	137.41	83.23	 20.81 
539	2021-12-21	249.86	43.59	 10.90 
540	2021-12-22	168.71	76.27	 19.07 
541	2021-12-23	78.17	126.29	 31.57 
542	2021-12-24	62.49	135.12	 33.78 
543	2021-12-25	121.39	94.13	 23.53 
544	2021-12-26	100.16	147.65	 36.91 
545	2021-12-27	110.58	64.88	 16.22 
546	2021-12-28	122.01	71.67	 17.92 
547	2021-12-29	98.65	61.32	 15.33 
548	2021-12-30	176.16	80.84	 20.21 
549	2021-12-31	137.12	106.75	 26.69 
550	2022-01-01	97.03	85.67	 21.42 
551	2022-01-02	32.35	107.33	 26.83 
552	2022-01-03	165.87	109.28	 27.32 
553	2022-01-04	60.67	68.04	 17.01 
554	2022-01-05	161.87	84.05	 21.01 
555	2022-01-06	71.2	55.77	 13.94 
556	2022-01-07	62.24	56	 14.00 
557	2022-01-08	78.03	72.75	 18.19 
558	2022-01-09	174.62	110.24	 27.56 
559	2022-01-10	96.28	52.29	 13.07 
560	2022-01-11	81.31	85.27	 21.32 
561	2022-01-12	82.26	58.45	 14.61 
562	2022-01-13	53.3	51.91	 12.98 
563	2022-01-14	59.94	34.77	 8.69 
564	2022-01-15	35.84	23.41	 5.85 
565	2022-01-16	41.31	75.71	 18.93 
566	2022-01-17	53.83	60.25	 15.06 
567	2022-01-18	59.99	33.32	 8.33 
568	2022-01-19	57.42	65.57	 16.39 
569	2022-01-20	76.29	63.29	 15.82 
570	2022-01-21	46.57	50.99	 12.75 
571	2022-01-22	34.3	62.88	 15.72 
572	2022-01-23	30.16	54.63	 13.66 
573	2022-01-24	121.61	53.23	 13.31 
574	2022-01-25	153.83	60.71	 15.18 
575	2022-01-26	88.39	51.57	 12.89 
576	2022-01-27	84.67	55.04	 13.76 
577	2022-01-28	67.98	62.41	 15.60 
578	2022-01-29	45.42	92.59	 23.15 
579	2022-01-30	21.25	120.67	 30.17 
580	2022-01-31	130.36	84.56	 21.14 
581	2022-02-01	51.83	92.61	 23.15 
582	2022-02-02	62.85	98.79	 24.70 
583	2022-02-03	53.7	87.79	 21.95 
584	2022-02-04	45.01	84.52	 21.13 
585	2022-02-05	27.47	114.36	 28.59 
586	2022-02-06	167.36	166.12	 41.53 
587	2022-02-07	71.86	95	 23.75 
588	2022-02-08	44.26	116.75	 29.19 
589	2022-02-09	38.23	66.64	 16.66 
590	2022-02-10	40.96	63.29	 15.82 
591	2022-02-11	46.41	42.51	 10.63 
592	2022-02-12	32.59	42.93	 10.73 
593	2022-02-13	105.06	90.29	 22.57 
594	2022-02-14	114.68	77.89	 19.47 
595	2022-02-15	54.07	50.55	 12.64 
596	2022-02-16	67.12	67.17	 16.79 
597	2022-02-17	176.07	121.39	 30.35 
598	2022-02-18	57.35	102.32	 25.58 
599	2022-02-19	90.27	127.07	 31.77 
600	2022-02-20	75.56	115.29	 28.82 
601	2022-02-21	135.67	82	 20.50 
602	2022-02-22	42.85	123.71	 30.93 
603	2022-02-23	41.91	92.61	 23.15 
604	2022-02-24	52.6	69.63	 17.41 
605	2022-02-25	154.43	60.44	 15.11 
606	2022-02-26	84.21	45.63	 11.41 
607	2022-02-27	136.06	21.52	 5.38 
608	2022-02-28	83.67	59.08	 14.77 
609	2022-03-01	93.51	58.53	 14.63 
610	2022-03-02	101.71	57.16	 14.29 
611	2022-03-03	49.86	65.51	 16.38 
612	2022-03-04	46.76	58.29	 14.57 
613	2022-03-05	87.94	87.81	 21.95 
614	2022-03-06	117.06	88.09	 22.02 
615	2022-03-07	105.71	148.27	 37.07 
616	2022-03-08	189.22	112.75	 28.19 
617	2022-03-09	168.84	163.61	 40.90 
618	2022-03-10	79.44	141.44	 35.36 
619	2022-03-11	171.02	163.55	 40.89 
620	2022-03-12	85.32	206.17	 51.54 
621	2022-03-13	169.02	175.71	 43.93 
622	2022-03-14	161.55	94.48	 23.62 
623	2022-03-15	111.67	62.41	 15.60 
624	2022-03-16	50.52	82.39	 20.60 
625	2022-03-17	118.9	88.55	 22.14 
626	2022-03-18	49.95	102.19	 25.55 
627	2022-03-19	160.37	86.79	 21.70 
628	2022-03-20	61.73	129.68	 32.42 
629	2022-03-21	103.51	100.76	 25.19 
630	2022-03-22	111.24	88.84	 22.21 
631	2022-03-23	130.3	72.36	 18.09 
632	2022-03-24	111.23	91.64	 22.91 
633	2022-03-25	67.04	97.95	 24.49 
634	2022-03-26	55.15	101.6	 25.40 
635	2022-03-27	160.04	87	 21.75 
636	2022-03-28	132.41	112.36	 28.09 
637	2022-03-29	65.3	93.71	 23.43 
638	2022-03-30	129.97	110.55	 27.64 
639	2022-03-31	146.02	82.32	 20.58 
640	2022-04-01	161.8	52.76	 13.19 
641	2022-04-02	36.35	38.65	 9.66 
642	2022-04-03	200.91	64.35	 16.09 
643	2022-04-04	2457.66	49.61	 12.40 
644	2022-04-05	125.76	77.21	 19.30 
645	2022-04-06	147.3	102.15	 25.54 
646	2022-04-07	108.02	106.56	 26.64 
647	2022-04-08	113.16	140.39	 35.10 
648	2022-04-09	70.56	117.23	 29.31 
649	2022-04-10	218.22	197.41	 49.35 
650	2022-04-11	80.53	88.92	 22.23 
651	2022-04-12	60.77	74.96	 18.74 
652	2022-04-13	70	80.52	 20.13 
653	2022-04-14	50.86	78.65	 19.66 
654	2022-04-15	52.86	131.39	 32.85 
655	2022-04-16	145.52	64.15	 16.04 
656	2022-04-17	176.22	68.15	 17.04 
657	2022-04-18	181.76	82.61	 20.65 
658	2022-04-19	71.58	98.48	 24.62 
659	2022-04-20	39.13	87.72	 21.93 
660	2022-04-21	46.72	94.45	 23.61 
661	2022-04-22	33.17	83.25	 20.81 
662	2022-04-23	66.39	98.4	 24.60 
663	2022-04-24	96.08	67.59	 16.90 
664	2022-04-25	53.89	77.35	 19.34 
665	2022-04-26	38.54	62.49	 15.62 
666	2022-04-27	38.9	107.99	 27.00 
667	2022-04-28	48.75	91.75	 22.94 
668	2022-04-29	55.92	75.87	 18.97 
669	2022-04-30	60.21	61.36	 15.34 
670	2022-05-01	83.57	94.39	 23.60 
671	2022-05-02	47.26	83.2	 20.80 
672	2022-05-03	50.69	88.6	 22.15 
673	2022-05-04	55.76	103.65	 25.91 
674	2022-05-05	31.76	99.19	 24.80 
675	2022-05-06	49.65	94.67	 23.67 
676	2022-05-07	40.03	91.57	 22.89 
677	2022-05-08	118.5	66.19	 16.55 
678	2022-05-09	57.67	102.52	 25.63 
679	2022-05-10	35.99	94.13	 23.53 
680	2022-05-11	46.74	111.08	 27.77 
681	2022-05-12	47.31	107.37	 26.84 
682	2022-05-13	43.98	94.75	 23.69 
683	2022-05-14	74.05	69.55	 17.39 
684	2022-05-15	186.18	54.25	 13.56 
685	2022-05-16	91.02	61.59	 15.40 
686	2022-05-17	73.21	48.77	 12.19 
687	2022-05-18	78.18	64.31	 16.08 
688	2022-05-19	59.93	58.45	 14.61 
689	2022-05-20	40.81	49.04	 12.26 
690	2022-05-21	36.68	85.28	 21.32 
691	2022-05-22	99.45	33.24	 8.31 
692	2022-05-23	43.06	47.12	 11.78 
693	2022-05-24	53.72	83.37	 20.84 
694	2022-05-25	41.64	75.45	 18.86 
695	2022-05-26	50.32	121.32	 30.33 
696	2022-05-27	70.89	65.45	 16.36 
697	2022-05-28	42.28	81.51	 20.38 
698	2022-05-29	76.57	49.09	 12.27 
699	2022-05-30	72.57	36.37	 9.09 
700	2022-05-31	41.88	31.85	 7.96 
701	2022-06-01	45.9	38.04	 9.51 
702	2022-06-02	43.81	49.48	 12.37 
703	2022-06-03	49.7	54.76	 13.69 
704	2022-06-04	23.48	44.53	 11.13 
705	2022-06-05	64.62	50.72	 12.68 
706	2022-06-06	108.67	92.53	 23.13 
707	2022-06-07	52.11	76.33	 19.08 
708	2022-06-08	20.68	75.65	 18.91 
709	2022-06-09	29	96.35	 24.09 
710	2022-06-10	24.74	84.57	 21.14 
711	2022-06-11	21.35	32.03	 8.01 
712	2022-06-12	128.2	77.75	 19.44 
713	2022-06-13	70.3	68.68	 17.17 
714	2022-06-14	75.55	62.24	 15.56 
715	2022-06-15	94.82	54	 13.50 
716	2022-06-16	92.99	46.87	 11.72 
717	2022-06-17	113.77	45.65	 11.41 
718	2022-06-18	55.51	91.51	 22.88 
719	2022-06-19	180.04	106.79	 26.70 
720	2022-06-20	163.12	63.08	 15.77 
721	2022-06-21	178.68	50.11	 12.53 
722	2022-06-22	156.86	47.23	 11.81 
723	2022-06-23	128.4	86.21	 21.55 
724	2022-06-24	55.78	63.61	 15.90 
725	2022-06-25	79.39	76.69	 19.17 
726	2022-06-26	118.8	77.33	 19.33 
727	2022-06-27	85.27	93.56	 23.39 
728	2022-06-28	149.53	91.77	 22.94 
729	2022-06-29	56.87	102.33	 25.58 
730	2022-06-30	145.26	131.59	 32.90 
731	2022-07-01	80.77	112.33	 28.08 
732	2022-07-02	104.92	73.17	 18.29 
733	2022-07-03	186.94	75.79	 18.95 
734	2022-07-04	148.33	73.72	 18.43 
735	2022-07-05	87.74	89.32	 22.33 
736	2022-07-06	99.08	92.33	 23.08 
737	2022-07-07	76.26	78.53	 19.63 
738	2022-07-08	116.8	95.11	 23.78 
739	2022-07-09	85.06	137.04	 34.26 
740	2022-07-10	216.87	156.11	 39.03 
741	2022-07-11	139.85	127.36	 31.84 
742	2022-07-12	113.76	119.28	 29.82 
743	2022-07-13	133.38	110.87	 27.72 
744	2022-07-14	89.58	215.12	 53.78 
745	2022-07-15	77.36	154.84	 38.71 
746	2022-07-16	119.44	206.48	 51.62 
747	2022-07-17	318.32	264.17	 66.04 
748	2022-07-18	324.61	113.45	 28.36 
749	2022-07-19	251.57	95.35	 23.84 
750	2022-07-20	412.82	101.37	 25.34 
751	2022-07-21	274.54	71.77	 17.94 
752	2022-07-22	303.08	66.2	 16.55 
753	2022-07-23	140.74	67.55	 16.89 
754	2022-07-24	222.83	72.64	 18.16 
755	2022-07-25	113.25	58.97	 14.74 
756	2022-07-26	223.63	74.01	 18.50 
757	2022-07-27	205.53	59.37	 14.84 
758	2022-07-28	164.22	54.93	 13.73 
759	2022-07-29	123.87	80.39	 20.10 
760	2022-07-30	106.26	106.6	 26.65 
761	2022-07-31	218.32	65.23	 16.31 
762	2022-08-01	195.91	77.07	 19.27 
763	2022-08-02	214.64	80.76	 20.19 
764	2022-08-03	243.33	67.43	 16.86 
765	2022-08-04	149.07	66.61	 16.65 
766	2022-08-05	87.64	56.17	 14.04 
767	2022-08-06	199.07	109.41	 27.35 
768	2022-08-07	305	141.97	 35.49 
769	2022-08-08	161.04	102.52	 25.63 
770	2022-08-09	135.14	107.16	 26.79 
771	2022-08-10	120.73	103.88	 25.97 
772	2022-08-11	170.59	121.91	 30.48 
773	2022-08-12	107.14	133.75	 33.44 
774	2022-08-13	107.19	117.23	 29.31 
775	2022-08-14	140.7	116.53	 29.13 
776	2022-08-15	130.83	152.59	 38.15 
777	2022-08-16	191.72	111.84	 27.96 
778	2022-08-17	210.98	90.2	 22.55 
779	2022-08-18	99.68	98.48	 24.62 
780	2022-08-19	68.14	97.13	 24.28 
781	2022-08-20	123.02	317.84	 79.46 
782	2022-08-21	327.02	216.71	 54.18 
783	2022-08-22	178.46	165.95	 41.49 
784	2022-08-23	187.26	228.11	 57.03 
785	2022-08-24	199.41	268.12	 67.03 
786	2022-08-25	147.77	158.27	 39.57 
787	2022-08-26	120.04	93.87	 23.47 
788	2022-08-27	87.98	113.43	 28.36 
789	2022-08-28	242.15	130.12	 32.53 
790	2022-08-29	239.78	142.07	 35.52 
791	2022-08-30	318.32	151.08	 37.77 
792	2022-08-31	110.25	144.03	 36.01 
793	2022-09-01	198.38	114.68	 28.67 
794	2022-09-02	194.82	77.44	 19.36 
795	2022-09-03	261.27	138.15	 34.54 
796	2022-09-04	283.3	136.2	 34.05 
797	2022-09-05	341.32	111.83	 27.96 
798	2022-09-06	210.17	85.53	 21.38 
799	2022-09-07	176.83	65.84	 16.46 
800	2022-09-08	101.5	77.21	 19.30 
801	2022-09-09	218.09	65.07	 16.27 
802	2022-09-10	74.17	112.43	 28.11 
803	2022-09-11	202.13	100.57	 25.14 
804	2022-09-12	120.12	116.41	 29.10 
805	2022-09-13	223.33	93.29	 23.32 
806	2022-09-14	210.43	91.23	 22.81 
807	2022-09-15	131.97	104.05	 26.01 
808	2022-09-16	237.15	111.52	 27.88 
809	2022-09-17	182.11	119.25	 29.81 
810	2022-09-18	251.18	155.81	 38.95 
811	2022-09-19	236.03	89.45	 22.36 
812	2022-09-20	251.44	108.44	 27.11 
813	2022-09-21	205.42	135.08	 33.77 
814	2022-09-22	214.02	108.33	 27.08 
815	2022-09-23	119.93	88.15	 22.04 
816	2022-09-24	81.29	59.84	 14.96 
817	2022-09-25	167.97	53.33	 13.33 
818	2022-09-26	251.37	105.36	 26.34 
819	2022-09-27	461.14	82.84	 20.71 
820	2022-09-28	325.08	88.31	 22.08 
821	2022-09-29	277.85	77.07	 19.27 
822	2022-09-30	345.86	94.23	 23.56 
823	2022-10-01	153.87	146.49	 36.62 
824	2022-10-02	295.51	245.33	 61.33 
825	2022-10-03	241.84	290.27	 72.57 
826	2022-10-04	376.59	203.21	 50.80 
827	2022-10-05	169.55	162.68	 40.67 
828	2022-10-06	200.94	111.28	 27.82 
829	2022-10-07	237.53	93.03	 23.26 
830	2022-10-08	156.99	93.35	 23.34 
831	2022-10-09	180.29	123.97	 30.99 
832	2022-10-10	162.4	125.67	 31.42 
833	2022-10-11	261.07	122.11	 30.53 
834	2022-10-12	228.88	119.51	 29.88 
835	2022-10-13	120.19	103.68	 25.92 
836	2022-10-14	169.86	106.2	 26.55 
837	2022-10-15	60.57	149.28	 37.32 
838	2022-10-16	131.84	144.91	 36.23 
839	2022-10-17	161.22	146.6	 36.65 
840	2022-10-18	116.36	172.52	 43.13 
841	2022-10-19	82.24	189.69	 47.42 
842	2022-10-20	108.71	150.96	 37.74 
843	2022-10-21	97.8	112.73	 28.18 
844	2022-10-22	60.86	153.15	 38.29 
845	2022-10-23	47.77	82.52	 20.63 
846	2022-10-24	105.7	157	 39.25 
847	2022-10-25	110.79	113.91	 28.48 
848	2022-10-26	72.06	89.29	 22.32 
849	2022-10-27	60.71	67.51	 16.88 
850	2022-10-28	28.81	71.2	 17.80 
851	2022-10-29	34.8	66.25	 16.56 
852	2022-10-30	50.43	60.29	 15.07 
853	2022-10-31	58.49	64.56	 16.14 
854	2022-11-01	63.73	81.08	 20.27 
855	2022-11-02	96.25	117.75	 29.44 
856	2022-11-03	78.84	84.16	 21.04 
857	2022-11-04	88.56	60.85	 15.21 
858	2022-11-05	31.7	66.17	 16.54 
859	2022-11-06	50.01	81.37	 20.34 
860	2022-11-07	48.05	86.15	 21.54 
861	2022-11-08	68.38	107.16	 26.79 
862	2022-11-09	83.14	102.31	 25.58 
863	2022-11-10	81.63	72.15	 18.04 
864	2022-11-11	78.52	60.71	 15.18 
865	2022-11-12	100.82	45.53	 11.38 
866	2022-11-13	48.03	62.09	 15.52 
867	2022-11-14	109.67	47.36	 11.84 
868	2022-11-15	83.98	53.27	 13.32 
869	2022-11-16	146.76	59.13	 14.78 
870	2022-11-17	222.01	84.71	 21.18 
871	2022-11-18	167.89	53.17	 13.29 
872	2022-11-19	107.72	36.47	 9.12 
873	2022-11-20	65.66	51.21	 12.80 
874	2022-11-21	144.64	33.77	 8.44 
875	2022-11-22	181.85	35.75	 8.94 
876	2022-11-23	111.79	39.15	 9.79 
877	2022-11-24	175.77	31.72	 7.93 
878	2022-11-25	156.89	37.45	 9.36 
879	2022-11-26	101.85	40.48	 10.12 
880	2022-11-27	122.44	29.75	 7.44 
881	2022-11-28	215.07	69	 17.25 
882	2022-11-29	214.95	55.76	 13.94 
883	2022-11-30	180.06	45.17	 11.29 
884	2022-12-01	151.06	63.72	 15.93 
885	2022-12-02	99.35	63.77	 15.94 
886	2022-12-03	70.61	87.08	 21.77 
887	2022-12-04	117.45	91.25	 22.81 
888	2022-12-05	126.84	42.08	 10.52 
889	2022-12-06	185.6	73.23	 18.31 
890	2022-12-07	209.3	58.13	 14.53 
891	2022-12-08	146.08	51.47	 12.87 
892	2022-12-09	180.77	46.68	 11.67 
893	2022-12-10	96.15	59.71	 14.93 
894	2022-12-11	98.98	61.23	 15.31 
895	2022-12-12	369.8	30.87	 7.72 
896	2022-12-13	302.4	42.39	 10.60 
897	2022-12-14	228.28	36.88	 9.22 
898	2022-12-15	165.01	48.95	 12.24 
899	2022-12-16	222.9	39.75	 9.94 
900	2022-12-17	47.72	62.47	 15.62 
901	2022-12-18	142.2	15.13	 3.78 
902	2022-12-19	155.37	24.11	 6.03 
903	2022-12-20	202.34	41.81	 10.45 
904	2022-12-21	74.84	32.33	 8.08 
905	2022-12-22	101.66	39.51	 9.88 
906	2022-12-23	76.76	43.67	 10.92 
907	2022-12-24	120.6	77.88	 19.47 
908	2022-12-25	33.06	25.93	 6.48 
909	2022-12-26	156.37	52.67	 13.17 
910	2022-12-27	84.03	46.79	 11.70 
911	2022-12-28	91.86	58.57	 14.64 
912	2022-12-29	68.06	16.96	 4.24 
913	2022-12-30	35.23	29.19	 7.30 
914	2022-12-31	18.83	54.88	 13.72 
915	2023-01-01	55.3	23.04	 5.76 
916	2023-01-02	114.29	13.28	 3.32 
917	2023-01-03	54.25	31.32	 7.83 
918	2023-01-04	144.6	90.55	 22.64 
919	2023-01-05	149.01	55.61	 13.90 
920	2023-01-06	68.08	49.55	 12.39 
921	2023-01-07	61.09	37.53	 9.38 
922	2023-01-08	108.28	15.75	 3.94 
923	2023-01-09	128.54	27.8	 6.95 
924	2023-01-10	115.65	45.16	 11.29 
925	2023-01-11	133.98	54.49	 13.62 
926	2023-01-12	115.44	91.4	 22.85 
927	2023-01-13	112.37	34.73	 8.68 
928	2023-01-14	35.56	21.44	 5.36 
929	2023-01-15	70.32	15.69	 3.92 
930	2023-01-16	110.13	34.44	 8.61 
931	2023-01-17	86.71	36.75	 9.19 
932	2023-01-18	45.48	51.33	 12.83 
933	2023-01-19	53.41	35.8	 8.95 
934	2023-01-20	49.85	29.57	 7.39 
935	2023-01-21	21.21	26.08	 6.52 
936	2023-01-22	41.3	26.29	 6.57 
937	2023-01-23	85.23	12.95	 3.24 
938	2023-01-24	70.14	20.67	 5.17 
939	2023-01-25	47.23	15.04	 3.76 
940	2023-01-26	41.41	19.95	 4.99 
941	2023-01-27	42.74	21.23	 5.31 
942	2023-01-28	30.84	24.49	 6.12 
943	2023-01-29	37.66	45.39	 11.35 
944	2023-01-30	108.61	26.04	 6.51 
945	2023-01-31	41.67	44.81	 11.20 
946	2023-02-01	61.75	39.81	 9.95 
947	2023-02-02	44.84	49.24	 12.31 
948	2023-02-03	66.36	43.76	 10.94 
949	2023-02-04	29.08	67.68	 16.92 
950	2023-02-05	45.75	51.12	 12.78 
951	2023-02-06	44.14	30.25	 7.56 
952	2023-02-07	74.79	29.56	 7.39 
953	2023-02-08	51.74	20.6	 5.15 
954	2023-02-09	76.87	31.52	 7.88 
955	2023-02-10	51.08	31.49	 7.87 
956	2023-02-11	29.69	46.81	 11.70 
957	2023-02-12	31.1	60.85	 15.21 
958	2023-02-13	71.33	51.4	 12.85 
959	2023-02-14	51.4	47.39	 11.85 
960	2023-02-15	41.32	51.69	 12.92 
961	2023-02-16	27.16	50.83	 12.71 
962	2023-02-17	60.13	65.76	 16.44 
963	2023-02-18	57.37	87.52	 21.88 
964	2023-02-19	46.09	74.59	 18.65 
965	2023-02-20	38.69	67.31	 16.83 
966	2023-02-21	22.91	83.16	 20.79 
967	2023-02-22	26.04	40.56	 10.14 
968	2023-02-23	28.32	37.59	 9.40 
969	2023-02-24	32.27	60.59	 15.15 
970	2023-02-25	22.09	115.21	 28.80 
971	2023-02-26	83.66	76.12	 19.03 
972	2023-02-27	50.94	63.41	 15.85 
973	2023-02-28	34.48	70.69	 17.67 
974	2023-03-01	46.29	70.55	 17.64 
975	2023-03-02	58.76	64	 16.00 
976	2023-03-03	47.61	53.2	 13.30 
977	2023-03-04	58.53	61.76	 15.44 
978	2023-03-05	45.21	55.08	 13.77 
979	2023-03-06	54.07	65.08	 16.27 
980	2023-03-07	78.77	54.89	 13.72 
981	2023-03-08	38.6	46.82	 11.71 
982	2023-03-09	27.54	44.19	 11.05 
983	2023-03-10	22.2	37.08	 9.27 
984	2023-03-11	50.61	54.35	 13.59 
985	2023-03-12	54.94	39.45	 9.86 
986	2023-03-13	84.91	42.16	 10.54 
987	2023-03-14	181.81	75.07	 18.77 
988	2023-03-15	54.63	63.91	 15.98 
989	2023-03-16	45.17	73.91	 18.48 
990	2023-03-17	59.46	61.33	 15.33 
991	2023-03-18	68.56	68.15	 17.04 
992	2023-03-19	38.46	69.59	 17.40 
993	2023-03-20	43.43	48.2	 12.05 
994	2023-03-21	30.25	38.84	 9.71 
995	2023-03-22	64.56	90.51	 22.63 
996	2023-03-23	87.16	29.12	 7.28 
997	2023-03-24	94.74	24.05	 6.01 
998	2023-03-25	77.65	12.75	 3.19 
999	2023-03-26	64.95	20.45	 5.11 
1000	2023-03-27	85.08	52.95	 13.24 
1001	2023-03-28	60.1	56.43	 14.11 
1002	2023-03-29	36.8	39.57	 9.89 
1003	2023-03-30	108.6	32.37	 8.09 
1004	2023-03-31	95.63	16.55	 4.14 
1005	2023-04-01	50.78	10.09	 2.52 
1006	2023-04-02	103.14	11.17	 2.79 
1007	2023-04-03	101.62	31.12	 7.78 
1008	2023-04-04	68.9	33.59	 8.40 
1009	2023-04-05	68.72	26.99	 6.75 
1010	2023-04-06	33.27	28.19	 7.05 
1011	2023-04-07	29.17	27.13	 6.78 
1012	2023-04-08	32.34	21.19	 5.30 
1013	2023-04-09	63	12.77	 3.19 
1014	2023-04-10	90.39	7.48	 1.87 
1015	2023-04-11	151.13	28.15	 7.04 
1016	2023-04-12	55.19	42.33	 10.58 
1017	2023-04-13	85.36	28.32	 7.08 
1018	2023-04-14	47.79	31.07	 7.77 
1019	2023-04-15	40.67	26.84	 6.71 
1020	2023-04-16	26.22	31.2	 7.80 
1021	2023-04-17	79.05	32.41	 8.10 
1022	2023-04-18	53.05	40.05	 10.01 
1023	2023-04-19	33.81	55.36	 13.84 
1024	2023-04-20	41.32	48.99	 12.25 
1025	2023-04-21	53.01	29.13	 7.28 
1026	2023-04-22	96.92	22.27	 5.57 
1027	2023-04-23	109.72	18.44	 4.61 
1028	2023-04-24	43.48	29.75	 7.44 
1029	2023-04-25	35.64	31.6	 7.90 
1030	2023-04-26	41.65	30.97	 7.74 
1031	2023-04-27	35.18	31.67	 7.92 
1032	2023-04-28	25.98	28.52	 7.13 
1033	2023-04-29	38.44	33.45	 8.36 
1034	2023-04-30	110.79	7.41	 1.85 
1035	2023-05-01	92.56	16.52	 4.13 
1036	2023-05-02	43.5	35.61	 8.90 
1037	2023-05-03	63.22	31.29	 7.82 
1038	2023-05-04	45.32	32.09	 8.02 
1039	2023-05-05	34.28	22.48	 5.62 
1040	2023-05-06	48.76	18.56	 4.64 
1041	2023-05-07	74.28	11.31	 2.83 
1042	2023-05-08	28.17	29.57	 7.39 
1043	2023-05-09	23.21	20.71	 5.18 
1044	2023-05-10	46.72	26.09	 6.52 
1045	2023-05-11	60.43	21.12	 5.28 
1046	2023-05-12	33.2	30.85	 7.71 
1047	2023-05-13	96.78	18.76	 4.69 
1048	2023-05-14	97.6	14.52	 3.63 
1049	2023-05-15	48.53	42.07	 10.52 
1050	2023-05-16	96.29	50.57	 12.64 
1051	2023-05-17	94.41	36.27	 9.07 
1052	2023-05-18	78.39	13.8	 3.45 
1053	2023-05-19	39.16	22.59	 5.65 
1054	2023-05-20	80.7	10.35	 2.59 
1055	2023-05-21	109.11	7.99	 2.00 
1056	2023-05-22	29.93	19.25	 4.81 
1057	2023-05-23	65.04	15.71	 3.93 
1058	2023-05-24	22.9	25.73	 6.43 
1059	2023-05-25	74.25	14.97	 3.74 
1060	2023-05-26	88.6	14.89	 3.72 
1061	2023-05-27	92.85	15.68	 3.92 
1062	2023-05-28	120.48	3.72	 0.93 
1063	2023-05-29	128.26	5.89	 1.47 
1064	2023-05-30	60.97	37.76	 9.44 
1065	2023-05-31	92.85	32.43	 8.11 
1066	2023-06-01	91.42	44.33	 11.08 
1067	2023-06-02	51.81	30.63	 7.66 
1068	2023-06-03	81.84	16.27	 4.07 
1069	2023-06-04	126.24	11.09	 2.77 
1070	2023-06-05	26.2	30.29	 7.57 
1071	2023-06-06	28.55	22.92	 5.73 
1072	2023-06-07	28.41	21.8	 5.45 
1073	2023-06-08	23.84	25.35	 6.34 
1074	2023-06-09	28.3	16.96	 4.24 
1075	2023-06-10	76.82	8.65	 2.16 
1076	2023-06-11	113.69	3.01	 0.75 
1077	2023-06-12	34.24	15.76	 3.94 
1078	2023-06-13	37	20.8	 5.20 
1079	2023-06-14	46.99	18.43	 4.61 
1080	2023-06-15	38.32	21.99	 5.50 
1081	2023-06-16	50.58	13.76	 3.44 
1082	2023-06-17	92.41	9.2	 2.30 
1083	2023-06-18	98.81	126.59	 31.65 
1084	2023-06-19	58.33	64.64	 16.16 
1085	2023-06-20	43.78	9.8	 2.45 
1086	2023-06-21	68.35	17.44	 4.36 
1087	2023-06-22	29.12	14.89	 3.72 
1088	2023-06-23	36.82	12.4	 3.10 
1089	2023-06-24	116.61	7.72	 1.93 
1090	2023-06-25	117.49	2.71	 0.68 
1091	2023-06-26	66.47	10.05	 2.51 
1092	2023-06-27	33.57	10.59	 2.65 
1093	2023-06-28	34.5	10.84	 2.71 
1094	2023-06-29	14.58	16.16	 4.04 
1095	2023-06-30	31.69	13.56	 3.39 
1096	2023-07-01	85.54	7.21	 1.80 
1097	2023-07-02	233.98	7.49	 1.87 
1098	2023-07-03	107.67	12.6	 3.15 
1099	2023-07-04	73.19	29.23	 7.31 
1100	2023-07-05	74.43	33.76	 8.44 
1101	2023-07-06	32.58	32.87	 8.22 
1102	2023-07-07	43.7	24.61	 6.15 
1103	2023-07-08	90.25	12.97	 3.24 
1104	2023-07-09	83.04	17.35	 4.34 
1105	2023-07-10	63.55	47.48	 11.87 
1106	2023-07-11	33.87	29.07	 7.27 
1107	2023-07-12	35.27	32.87	 8.22 
1108	2023-07-13	45.65	29.45	 7.36 
1109	2023-07-14	46.75	12.99	 3.25 
1110	2023-07-15	82.97	7.23	 1.81 
1111	2023-07-16	149.72	10.6	 2.65 
1112	2023-07-17	94.64	15.03	 3.76 
1113	2023-07-18	98.45	26.99	 6.75 
1114	2023-07-19	36.95	33.25	 8.31 
1115	2023-07-20	56.63	23.01	 5.75 
1116	2023-07-21	28.25	20.24	 5.06 
1117	2023-07-22	69.49	10.35	 2.59 
1118	2023-07-23	92.85	8.76	 2.19 
1119	2023-07-24	25.42	14.92	 3.73 
1120	2023-07-25	41.52	23.09	 5.77 
1121	2023-07-26	24.11	19.47	 4.87 
1122	2023-07-27	32.22	16.28	 4.07 
1123	2023-07-28	22.49	14.49	 3.62 
1124	2023-07-29	72.93	8.8	 2.20 
1125	2023-07-30	85.6	8.32	 2.08 
1126	2023-07-31	57.78	11.47	 2.87 
1127	2023-08-01	41.86	15.04	 3.76 
1128	2023-08-02	59.86	10.04	 2.51 
1129	2023-08-03	90.52	10.33	 2.58 
1130	2023-08-04	28.12	17.25	 4.31 
1131	2023-08-05	53.12	8.52	 2.13 
1132	2023-08-06	71.88	6.83	 1.71 
1133	2023-08-07	107.15	9.51	 2.38 
1134	2023-08-08	49.91	19.68	 4.92 
1135	2023-08-09	46.02	33.87	 8.47 
1136	2023-08-10	41	29.36	 7.34 
1137	2023-08-11	69.21	30.09	 7.52 
1138	2023-08-12	96.78	11.21	 2.80 
1139	2023-08-13	108.76	10.71	 2.68 
1140	2023-08-14	45.89	11.73	 2.93 
1141	2023-08-15	96.81	16.45	 4.11 
1142	2023-08-16	57.37	35.79	 8.95 
1143	2023-08-17	36.56	31.8	 7.95 
1144	2023-08-18	39.15	31.76	 7.94 
1145	2023-08-19	110.36	8.76	 2.19 
1146	2023-08-20	113.97	11.84	 2.96 
1147	2023-08-21	44.77	33.19	 8.30 
1148	2023-08-22	77.73	31.17	 7.79 
1149	2023-08-23	151.82	24.76	 6.19 
1150	2023-08-24	130.88	26.15	 6.54 
1151	2023-08-25	30.09	21.01	 5.25 
1152	2023-08-26	32.35	26.75	 6.69 
1153	2023-08-27	76.85	13.2	 3.30 
1154	2023-08-28	49.31	39.24	 9.81 
1155	2023-08-29	41.26	35.07	 8.77 
1156	2023-08-30	33.34	37.97	 9.49 
1157	2023-08-31	30.08	44.63	 11.16 
1158	2023-09-01	32.62	27.92	 6.98 
1159	2023-09-02	56.64	18.76	 4.69 
1160	2023-09-03	96.55	16.81	 4.20 
1161	2023-09-04	69.81	15.85	 3.96 
1162	2023-09-05	79.69	26.43	 6.61 
1163	2023-09-06	88.79	33.31	 8.33 
1164	2023-09-07	73	25.23	 6.31 
1165	2023-09-08	73.32	22.64	 5.66 
1166	2023-09-09	100.03	15.17	 3.79 
1167	2023-09-10	121.04	14.72	 3.68 
1168	2023-09-11	126.16	23.89	 5.97 
1169	2023-09-12	57.25	26.59	 6.65 
1170	2023-09-13	43.43	49.81	 12.45 
1171	2023-09-14	74.45	46.55	 11.64 
1172	2023-09-15	46.21	19.09	 4.77 
1173	2023-09-16	76.58	26.17	 6.54 
1174	2023-09-17	111.3	6.93	 1.73 
1175	2023-09-18	78.64	11.49	 2.87 
1176	2023-09-19	106.45	37.71	 9.43 
1177	2023-09-20	106.31	10.43	 2.61 
1178	2023-09-21	111.57	23.13	 5.78 
1179	2023-09-22	122.82	12.98	 3.25 
1180	2023-09-23	75.33	13.72	 3.43 
1181	2023-09-24	126.33	17.31	 4.33 
1182	2023-09-25	144.01	42.59	 10.65 
1183	2023-09-26	55.6	36	 9.00 
1184	2023-09-27	46.22	49.59	 12.40 
1185	2023-09-28	121.49	37.41	 9.35 
1186	2023-09-29	87.56	34.44	 8.61 
1187	2023-09-30	105.12	64.61	 16.15 
1188	2023-10-01	119.62	43.12	 10.78 
1189	2023-10-02	72.13	50.16	 12.54 
1190	2023-10-03	119.61	61.29	 15.32 
1191	2023-10-04	100.88	53.77	 13.44 
1192	2023-10-05	60.89	54.88	 13.72 
1193	2023-10-06	78.23	33.85	 8.46 
1194	2023-10-07	99.96	14.68	 3.67 
1195	2023-10-08	68.55	57.61	 14.40 
1196	2023-10-09	122.44	58.79	 14.70 
1197	2023-10-10	69.95	66.55	 16.64 
1198	2023-10-11	124.08	59.79	 14.95 
1199	2023-10-12	106.7	49.69	 12.42 
1200	2023-10-13	126.95	14.15	 3.54 
1201	2023-10-14	130.8	17.55	 4.39 
1202	2023-10-15	136.79	14.45	 3.61 
1203	2023-10-16	115.78	43.36	 10.84 
1204	2023-10-17	60.93	26.77	 6.69 
1205	2023-10-18	103.33	20.87	 5.22 
1206	2023-10-19	131.22	8.2	 2.05 
1207	2023-10-20	111.36	11.28	 2.82 
1208	2023-10-21	94.89	18.53	 4.63 
1209	2023-10-22	112.35	19.81	 4.95 
1210	2023-10-23	44.45	52.75	 13.19 
1211	2023-10-24	44.55	49.15	 12.29 
1212	2023-10-25	95.99	37.53	 9.38 
1213	2023-10-26	41.47	35.91	 8.98 
1214	2023-10-27	91.17	26.03	 6.51 
1215	2023-10-28	77.08	10.36	 2.59 
1216	2023-10-29	59.07	10.34	 2.59 
1217	2023-10-30	148.62	27.45	 6.86 
1218	2023-10-31	87.84	29.35	 7.34 
1219	2023-11-01	67.63	11.31	 2.83 
1220	2023-11-02	102.56	15.32	 3.83 
1221	2023-11-03	81.4	14.48	 3.62 
1222	2023-11-04	35.56	10.61	 2.65 
1223	2023-11-05	63.71	16.72	 4.18 
1224	2023-11-06	137.68	26.01	 6.50 
1225	2023-11-07	64.62	44.07	 11.02 
1226	2023-11-08	44.67	36.21	 9.05 
1227	2023-11-09	40.9	32.23	 8.06 
1228	2023-11-10	71.73	24.29	 6.07 
1229	2023-11-11	35	29.59	 7.40 
1230	2023-11-12	60.33	26.43	 6.61 
1231	2023-11-13	54.85	31.84	 7.96 
1232	2023-11-14	107.28	42.72	 10.68 
1233	2023-11-15	42.67	50.85	 12.71 
1234	2023-11-16	32.74	32.41	 8.10 
1235	2023-11-17	37.44	22.59	 5.65 
1236	2023-11-18	38.81	20.89	 5.22 
1237	2023-11-19	96.23	10.31	 2.58 
1238	2023-11-20	77.98	36.19	 9.05 
1239	2023-11-21	31.87	27.25	 6.81 
1240	2023-11-22	30.74	26.87	 6.72 
1241	2023-11-23	92.99	42.24	 10.56 
1242	2023-11-24	105.84	33.25	 8.31 
1243	2023-11-25	43.76	39.92	 9.98 
1244	2023-11-26	36.54	37	 9.25 
1245	2023-11-27	40.88	26.41	 6.60 
1246	2023-11-28	104.71	27.99	 7.00 
1247	2023-11-29	137.5	34.6	 8.65 
1248	2023-11-30	131.38	22.11	 5.53 
1249	2023-12-01	107.47	25.56	 6.39 
1250	2023-12-02	26.26	27.03	 6.76 
1251	2023-12-03	21.99	26.67	 6.67 
1252	2023-12-04	29.05	14.47	 3.62 
1253	2023-12-05	44.78	21.67	 5.42 
1254	2023-12-06	65.36	29.4	 7.35 
1255	2023-12-07	45.61	23.32	 5.83 
1256	2023-12-08	22.97	20.71	 5.18 
1257	2023-12-09	37.2	14.12	 3.53 
1258	2023-12-10	55.69	18.47	 4.62 
1259	2023-12-11	102.81	16.84	 4.21 
1260	2023-12-12	24.09	22.27	 5.57 
1261	2023-12-13	21.88	18.33	 4.58 
1262	2023-12-14	40.51	19.08	 4.77 
1263	2023-12-15	30.08	19.07	 4.77 
1264	2023-12-16	30.9	13.92	 3.48 
1265	2023-12-17	57.22	17.56	 4.39 
1266	2023-12-18	43.02	16.23	 4.06 
1267	2023-12-19	29.8	8.05	 2.01 
1268	2023-12-20	46.31	12.19	 3.05 
1269	2023-12-21	55.82	12.24	 3.06 
1270	2023-12-22	50.28	12.92	 3.23 
1271	2023-12-23	38.72	14.09	 3.52 
1272	2023-12-24	11.24	9.83	 2.46 
1273	2023-12-25	29.94	10.45	 2.61 
1274	2023-12-26	74.58	15.44	 3.86 
1275	2023-12-27	72.78	9.81	 2.45 
1276	2023-12-28	52.37	11.88	 2.97 
1277	2023-12-29	36.39	12.27	 3.07 
1278	2023-12-30	67.47	7.68	 1.92 
1279	2023-12-31	23.86	7.45	 1.86 
1280	2024-01-01	50.62	7.07	 1.77 
1281	2024-01-02	57.44	6.21	 1.55 
1282	2024-01-03	78.32	7.39	 1.85 
1283	2024-01-04	66.67	7.13	 1.78 
1284	2024-01-05	33.65	7.07	 1.77 
1285	2024-01-06	16.6	5.25	 1.31 
1286	2024-01-07	18.35	6.63	 1.66 
1287	2024-01-08	34.34	4.44	 1.11 
1288	2024-01-09	35.46	4.31	 1.08 
1289	2024-01-10	40.17	4.52	 1.13 
1290	2024-01-11	42.11	4.09	 1.02 
1291	2024-01-12	39.26	3.75	 0.94 
1292	2024-01-13	21.69	4.61	 1.15 
1293	2024-01-14	16.17	4.56	 1.14 
1294	2024-01-15	37.35	3.91	 0.98 
1295	2024-01-16	47.42	3.95	 0.99 
1296	2024-01-17	26.23	3.65	 0.91 
1297	2024-01-18	28.66	7.48	 1.87 
1298	2024-01-19	31.42	3.87	 0.97 
1299	2024-01-20	22.73	6.01	 1.50 
1300	2024-01-21	21.52	6.28	 1.57 
1301	2024-01-22	68.18	12.37	 3.09 
1302	2024-01-23	69.08	5.23	 1.31 
1303	2024-01-24	76.57	3.79	 0.95 
1304	2024-01-25	28.25	3.44	 0.86 
1305	2024-01-26	39.33	5.96	 1.49 
1306	2024-01-27	29.73	4.99	 1.25 
1307	2024-01-28	26.14	6.71	 1.68 
1308	2024-01-29	49.83	4.51	 1.13 
1309	2024-01-30	22.21	4.68	 1.17 
1310	2024-01-31	62.45	6.31	 1.58 
1311	2024-02-01	43.02	6.44	 1.61 
1312	2024-02-02	26.52	6.99	 1.75 
1313	2024-02-03	58.12	4.13	 1.03 
1314	2024-02-04	62.71	4.76	 1.19 
1315	2024-02-05	81.77	3.33	 0.83 
1316	2024-02-06	66.68	5.55	 1.39 
1317	2024-02-07	67.31	2.87	 0.72 
1318	2024-02-08	33.35	5.83	 1.46 
1319	2024-02-09	76.86	3.23	 0.81 
1320	2024-02-10	14.08	4.27	 1.07 
1321	2024-02-11	34.62	3.53	 0.88 
1322	2024-02-12	31.32	4.25	 1.06 
1323	2024-02-13	21.68	3.17	 0.79 
1324	2024-02-14	30.35	3.8	 0.95 
1325	2024-02-15	29.43	6.65	 1.66 
1326	2024-02-16	26.23	3.64	 0.91 
1327	2024-02-17	22.74	4.24	 1.06 
1328	2024-02-18	28.83	3	 0.75 
1329	2024-02-19	29.52	3.2	 0.80 
1330	2024-02-20	18.52	2.93	 0.73 
1331	2024-02-21	30.19	3.17	 0.79 
1332	2024-02-22	54.03	4.19	 1.05 
1333	2024-02-23	77.54	7.08	 1.77 
1334	2024-02-24	33.18	3.56	 0.89 
1335	2024-02-25	20.14	4.64	 1.16 
1336	2024-02-26	22.34	3.68	 0.92 
1337	2024-02-27	34.94	6.99	 1.75 
1338	2024-02-28	42.16	3.24	 0.81 
1339	2024-02-29	28.16	6.52	 1.63 
1340	2024-03-01	19.83	4.96	 1.24 
1341	2024-03-02	26.46	3.47	 0.87 
1342	2024-03-03	33.8	3.07	 0.77 
1343	2024-03-04	30.15	3.73	 0.93 
1344	2024-03-05	50.09	4.2	 1.05 
1345	2024-03-06	34.41	2.91	 0.73 
1346	2024-03-07	32.23	3.11	 0.78 
1347	2024-03-08	55.49	3.01	 0.75 
1348	2024-03-09	63.49	3.03	 0.76 
1349	2024-03-10	47.37	3.16	 0.79 
1350	2024-03-11	42.53	4.05	 1.01 
1351	2024-03-12	29.07	3.4	 0.85 
1352	2024-03-13	47.14	3.31	 0.83 
1353	2024-03-14	37.97	6.51	 1.63 
1354	2024-03-15	69.5	3.19	 0.80 
1355	2024-03-16	67.7	3.15	 0.79 
1356	2024-03-17	45.56	5.41	 1.35 
1357	2024-03-18	77.1	3.36	 0.84 
1358	2024-03-19	78.06	3.05	 0.76 
1359	2024-03-20	85.37	4.64	 1.16 
1360	2024-03-21	65.56	3.27	 0.82 
1361	2024-03-22	45.96	3.27	 0.82 
1362	2024-03-23	41.81	3.16	 0.79 
1363	2024-03-24	68.5	3.08	 0.77 
1364	2024-03-25	83.84	4.39	 1.10 
1365	2024-03-26	74.41	3.16	 0.79 
1366	2024-03-27	66.68	3.17	 0.79 
1367	2024-03-28	55.03	3.28	 0.82 
1368	2024-03-29	86.34	2.97	 0.74 
1369	2024-03-30	75.91	3.28	 0.82 
1370	2024-03-31	54.2	3.04	 0.76 
1371	2024-04-01	39.51	3.16	 0.79 
1372	2024-04-02	74.93	7.77	 1.94 
1373	2024-04-03	34.39	4.13	 1.03 
1374	2024-04-04	38.92	3.21	 0.80 
1375	2024-04-05	14.57	3.29	 0.82 
1376	2024-04-06	27.56	3.25	 0.81 
1377	2024-04-07	53.12	4.25	 1.06 
1378	2024-04-08	20.91	12.25	 3.06 
1379	2024-04-09	16.74	16.49	 4.12 
1380	2024-04-10	92.72	11.79	 2.95 
1381	2024-04-11	65.27	12.97	 3.24 
1382	2024-04-12	72.57	9.64	 2.41 
1383	2024-04-13	90.91	9.47	 2.37 
1384	2024-04-14	71.67	10.83	 2.71 
1385	2024-04-15	19.23	19.29	 4.82 
1386	2024-04-16	23.71	19.04	 4.76 
1387	2024-04-17	128.8	21.03	 5.26 
1388	2024-04-18	107.4	13.17	 3.29 
1389	2024-04-19	35.36	14.19	 3.55 
1390	2024-04-20	36.25	11.68	 2.92 
1391	2024-04-21	42.92	19.87	 4.97 
1392	2024-04-22	103.72	20.73	 5.18 
1393	2024-04-23	57.38	18.93	 4.73 
1394	2024-04-24	82.92	19.11	 4.78 
1395	2024-04-25	39.11	14.88	 3.72 
1396	2024-04-26	24.68	13.51	 3.38 
1397	2024-04-27	81	20.27	 5.07 
1398	2024-04-28	142.99	16.33	 4.08 
1399	2024-04-29	55.55	15.24	 3.81 
1400	2024-04-30	74.96	22.12	 5.53 
1401	2024-05-01	46.22	8.87	 2.22 
1402	2024-05-02	54.41	10.65	 2.66 
1403	2024-05-03	58.47	7.97	 1.99 
1404	2024-05-04	44.86	9.25	 2.31 
1405	2024-05-05	54.86	7.89	 1.97 
1406	2024-05-06	46.04	16.32	 4.08 
1407	2024-05-07	70.08	16.96	 4.24 
1408	2024-05-08	46.1	18.75	 4.69 
1409	2024-05-09	35.03	7.95	 1.99 
1410	2024-05-10	34.74	6.57	 1.64 
1411	2024-05-11	62.88	6.28	 1.57 
1412	2024-05-12	151.46	5.8	 1.45 
1413	2024-05-13	46.03	24.59	 6.15 
1414	2024-05-14	68.13	24.2	 6.05 
1415	2024-05-15	44.31	14.71	 3.68 
1416	2024-05-16	72.76	3.64	 0.91 
1417	2024-05-17	71.19	5.73	 1.43 
1418	2024-05-18	71.47	3.8	 0.95 
1419	2024-05-19	84.23	3.55	 0.89 
1420	2024-05-20	44.6	5.57	 1.39 
1421	2024-05-21	58.95	10.71	 2.68 
1422	2024-05-22	55.24	3.97	 0.99 
1423	2024-05-23	69.54	12.91	 3.23 
1424	2024-05-24	68.59	9.99	 2.50 
1425	2024-05-25	87.29	4.13	 1.03 
1426	2024-05-26	76.94	3.57	 0.89 
1427	2024-05-27	42.07	10.15	 2.54 
1428	2024-05-28	37.48	5.83	 1.46 
1429	2024-05-29	58.08	14.73	 3.68 
1430	2024-05-30	46.86	8.93	 2.23 
1431	2024-05-31	21.58	11.89	 2.97 
1432	2024-06-01	18.53	3.72	 0.93 
1433	2024-06-02	70.84	6.88	 1.72 
1434	2024-06-03	73.38	7.52	 1.88 
1435	2024-06-04	104.17	8.67	 2.17 
1436	2024-06-05	85.8	5.48	 1.37 
1437	2024-06-06	79.73	5.32	 1.33 
1438	2024-06-07	58.19	10.19	 2.55 
1439	2024-06-08	97.59	3.67	 0.92 
1440	2024-06-09	95.07	3.73	 0.93 
1441	2024-06-10	64.47	8.59	 2.15 
1442	2024-06-11	71.38	11.16	 2.79 
1443	2024-06-12	53.43	22.43	 5.61 
1444	2024-06-13	61.8	10.65	 2.66 
1445	2024-06-14	59	11.11	 2.78 
1446	2024-06-15	130.86	10.61	 2.65 
1447	2024-06-16	77.07	5.32	 1.33 
1448	2024-06-17	77.31	7.16	 1.79 
1449	2024-06-18	45.02	11.51	 2.88 
1450	2024-06-19	75.91	7.19	 1.80 
1451	2024-06-20	62.17	3.73	 0.93 
1452	2024-06-21	61.7	5.05	 1.26 
1453	2024-06-22	93.41	10.24	 2.56 
1454	2024-06-23	90.36	12.75	 3.19 
1455	2024-06-24	90.61	12.61	 3.15 
1456	2024-06-25	98.1	14.48	 3.62 
1457	2024-06-26	60.47	19.29	 4.82 
1458	2024-06-27	85.42	28.53	 7.13 
1459	2024-06-28	106.48	13.28	 3.32 
1460	2024-06-29	57.42	19.28	 4.82 
1461	2024-06-30	96.6	12.41	 3.10 
